On Koopman-based surrogate models for non-holonomic robots

Data-driven surrogate models of dynamical systems based on the extended dynamic mode decomposition are nowadays well-established and widespread in applications. Further, for non-holonomic systems exhibiting a multiplicative coupling between states and controls, the usage of bi-linear surrogate models has proven beneficial. However, an in-depth analysis of the approximation quality and its dependence on different hyperparameters based on both simulation and experimental data is still missing. We investigate a differential-drive mobile robot to close this gap and provide first guidelines on the systematic design of data-efficient surrogate models.

==> data.txt <==
x   y
0.04338028281927108764648437500000   -0.00792623683810234069824218750000
1.04357600212097167968750000000000   -0.60518783330917358398437500000000
NaN   NaN
1.04342091083526611328125000000000   -0.60216665267944335937500000000000
1.07585132122039794921875000000000   -0.53227704763412475585937500000000
1.19989240169525146484375000000000   -0.27402436733245849609375000000000
1.20883679389953613281250000000000   -0.25326120853424072265625000000000
1.38311970233917236328125000000000   0.11037683486938476562500000000000
NaN   NaN
1.38292336463928222656250000000000   0.10910328477621078491210937500000
0.63766652345657348632812500000000   -0.38407683372497558593750000000000
NaN   NaN
0.62335938215255737304687500000000   -0.39609071612358093261718750000000
0.98826706409454345703125000000000   0.49722823500633239746093750000000
NaN   NaN
0.98840463161468505859375000000000   0.49762156605720520019531250000000
0.11774325370788574218750000000000   0.11069040000438690185546875000000
NaN   NaN
0.12114751338958740234375000000000   0.11030869185924530029296875000000
0.59568858146667480468750000000000   -0.17471976578235626220703125000000
NaN   NaN
0.59028631448745727539062500000000   -0.17517910897731781005859375000000
-0.06940163671970367431640625000000   0.58961665630340576171875000000000
NaN   NaN
-0.06827060133218765258789062500000   0.58829414844512939453125000000000
0.68739295005798339843750000000000   0.56613498926162719726562500000000
1.01023304462432861328125000000000   0.55890107154846191406250000000000
NaN   NaN
1.00640916824340820312500000000000   0.55741178989410400390625000000000
0.21849562227725982666015625000000   0.60032051801681518554687500000000
NaN   NaN
0.22159112989902496337890625000000   0.59861886501312255859375000000000
1.20096087455749511718750000000000   0.06338329613208770751953125000000
NaN   NaN
1.19967889785766601562500000000000   0.06545998156070709228515625000000
0.81848204135894775390625000000000   -0.18404674530029296875000000000000
0.60965520143508911132812500000000   -0.32233890891075134277343750000000
NaN   NaN
0.61410540342330932617187500000000   -0.32142910361289978027343750000000
0.88510930538177490234375000000000   -0.34529411792755126953125000000000
0.92575407028198242187500000000000   -0.34817689657211303710937500000000
0.98790264129638671875000000000000   -0.35424801707267761230468750000000
1.09011232852935791015625000000000   -0.36288100481033325195312500000000
1.10900151729583740234375000000000   -0.36351618170738220214843750000000
1.15104603767395019531250000000000   -0.36769717931747436523437500000000
NaN   NaN
1.14710843563079833984375000000000   -0.36579394340515136718750000000000
0.01894902810454368591308593750000   0.35487997531890869140625000000000
NaN   NaN
0.01993863098323345184326171875000   0.35477697849273681640625000000000
1.03030097484588623046875000000000   0.28452947735786437988281250000000
NaN   NaN
1.02691698074340820312500000000000   0.28438985347747802734375000000000
0.98905783891677856445312500000000   0.12753908336162567138671875000000
0.92916905879974365234375000000000   -0.12567241489887237548828125000000
NaN   NaN
0.92772835493087768554687500000000   -0.12435448169708251953125000000000
0.63016140460968017578125000000000   0.28698527812957763671875000000000
0.51208329200744628906250000000000   0.44827321171760559082031250000000
NaN   NaN
0.51184290647506713867187500000000   0.44742596149444580078125000000000
0.77913159132003784179687500000000   0.45489156246185302734375000000000
1.20523905754089355468750000000000   0.46990570425987243652343750000000
NaN   NaN
1.20280301570892333984375000000000   0.46930807828903198242187500000000
0.99990302324295043945312500000000   0.36155003309249877929687500000000
0.73200041055679321289062500000000   0.21710713207721710205078125000000
NaN   NaN
0.73605304956436157226562500000000   0.21607737243175506591796875000000
1.47077643871307373046875000000000   -0.03293274343013763427734375000000
NaN   NaN
1.46705651283264160156250000000000   -0.03300846368074417114257812500000
0.01994765922427177429199218750000   0.49058333039283752441406250000000
NaN   NaN
0.02447355538606643676757812500000   0.49201005697250366210937500000000
0.90807378292083740234375000000000   -0.31308391690254211425781250000000
NaN   NaN
0.90451598167419433593750000000000   -0.31263640522956848144531250000000
1.06793212890625000000000000000000   -0.32751345634460449218750000000000
1.51402282714843750000000000000000   -0.37207192182540893554687500000000
NaN   NaN
1.51096737384796142578125000000000   -0.37406960129737854003906250000000
0.93226623535156250000000000000000   0.13474483788013458251953125000000
NaN   NaN
0.93602240085601806640625000000000   0.13275802135467529296875000000000
0.49329838156700134277343750000000   -0.50636452436447143554687500000000
NaN   NaN
0.49331244826316833496093750000000   -0.50629425048828125000000000000000
0.04325014352798461914062500000000   -0.08864029496908187866210937500000
NaN   NaN
0.04262508824467658996582031250000   -0.08916297554969787597656250000000
0.22104057669639587402343750000000   0.37557294964790344238281250000000
NaN   NaN
0.21864871680736541748046875000000   0.37080267071723937988281250000000
1.10866677761077880859375000000000   0.05704698711633682250976562500000
NaN   NaN
1.10646748542785644531250000000000   0.06034760922193527221679687500000
0.16553342342376708984375000000000   0.59027695655822753906250000000000
NaN   NaN
0.16818897426128387451171875000000   0.58896893262863159179687500000000
0.37587806582450866699218750000000   -0.20433466136455535888671875000000
NaN   NaN
0.37707233428955078125000000000000   -0.20324453711509704589843750000000
0.23177923262119293212890625000000   0.09512248635292053222656250000000
0.15999674797058105468750000000000   0.24039921164512634277343750000000
NaN   NaN
0.16209340095520019531250000000000   0.23639589548110961914062500000000
0.34508463740348815917968750000000   -0.69790071249008178710937500000000
NaN   NaN
0.34436783194541931152343750000000   -0.69614642858505249023437500000000
1.11894059181213378906250000000000   -0.24033738672733306884765625000000
NaN   NaN
1.11770319938659667968750000000000   -0.24227528274059295654296875000000
0.98791092634201049804687500000000   -0.57020032405853271484375000000000
0.92710477113723754882812500000000   -0.72713452577590942382812500000000
NaN   NaN
0.92769718170166015625000000000000   -0.72154593467712402343750000000000
1.29564893245697021484375000000000   0.51563477516174316406250000000000
NaN   NaN
1.29341626167297363281250000000000   0.51275146007537841796875000000000
0.56897181272506713867187500000000   0.10225951671600341796875000000000
NaN   NaN
0.57037645578384399414062500000000   0.10601186007261276245117187500000
0.06236360594630241394042968750000   -0.03016558662056922912597656250000
NaN   NaN
0.05322998762130737304687500000000   -0.03116480074822902679443359375000
0.77652513980865478515625000000000   -0.14555785059928894042968750000000
NaN   NaN
0.77374380826950073242187500000000   -0.14491851627826690673828125000000
1.15616011619567871093750000000000   0.77981919050216674804687500000000
NaN   NaN
1.15270161628723144531250000000000   0.77574604749679565429687500000000
-0.10921720415353775024414062500000   0.23967741429805755615234375000000
NaN   NaN
-0.10428998619318008422851562500000   0.24095104634761810302734375000000
1.58376669883728027343750000000000   -0.57249599695205688476562500000000
NaN   NaN
1.57880890369415283203125000000000   -0.57189965248107910156250000000000
0.95448428392410278320312500000000   0.42030480504035949707031250000000
NaN   NaN
0.95699065923690795898437500000000   0.41638875007629394531250000000000
1.34538793563842773437500000000000   0.15386156737804412841796875000000
NaN   NaN
1.34502923488616943359375000000000   0.15535856783390045166015625000000
0.14568543434143066406250000000000   -0.37503796815872192382812500000000
NaN   NaN
0.14655674993991851806640625000000   -0.37766131758689880371093750000000
0.11641654372215270996093750000000   0.09893526136875152587890625000000
0.11007320135831832885742187500000   0.18570733070373535156250000000000
NaN   NaN
0.10793639719486236572265625000000   0.18535488843917846679687500000000
1.38984811305999755859375000000000   -0.36997541785240173339843750000000
NaN   NaN
1.38480496406555175781250000000000   -0.37141814827919006347656250000000
0.58812576532363891601562500000000   0.34300330281257629394531250000000
0.35754820704460144042968750000000   0.54711276292800903320312500000000
NaN   NaN
0.35736498236656188964843750000000   0.54430693387985229492187500000000
1.42022085189819335937500000000000   0.16313691437244415283203125000000
NaN   NaN
1.41677916049957275390625000000000   0.16181176900863647460937500000000
0.47704666852951049804687500000000   0.19481289386749267578125000000000
NaN   NaN
0.48071125149726867675781250000000   0.19070516526699066162109375000000
0.41587516665458679199218750000000   -0.33137807250022888183593750000000
NaN   NaN
0.41531062126159667968750000000000   -0.32990828156471252441406250000000
1.05856990814208984375000000000000   0.01247022394090890884399414062500
NaN   NaN
1.05647110939025878906250000000000   0.01007840037345886230468750000000
0.59370940923690795898437500000000   0.10570000857114791870117187500000
NaN   NaN
0.59541547298431396484375000000000   0.10582466423511505126953125000000
1.13974261283874511718750000000000   0.09232671558856964111328125000000
NaN   NaN
1.14103710651397705078125000000000   0.09044685959815979003906250000000
0.68380415439605712890625000000000   -0.60197919607162475585937500000000
NaN   NaN
0.68299674987792968750000000000000   -0.59884667396545410156250000000000
0.97876882553100585937500000000000   0.80891591310501098632812500000000
NaN   NaN
0.97840726375579833984375000000000   0.80292803049087524414062500000000
0.74298280477523803710937500000000   0.73633807897567749023437500000000
0.52750778198242187500000000000000   0.67664408683776855468750000000000
NaN   NaN
0.53133529424667358398437500000000   0.67682063579559326171875000000000
0.56220567226409912109375000000000   0.30699887871742248535156250000000
0.59785562753677368164062500000000   -0.16154041886329650878906250000000
NaN   NaN
0.59845793247222900390625000000000   -0.15805366635322570800781250000000
0.30007094144821166992187500000000   -0.55589151382446289062500000000000
NaN   NaN
0.30149576067924499511718750000000   -0.55299133062362670898437500000000
0.41816338896751403808593750000000   0.37259462475776672363281250000000
NaN   NaN
0.41778376698493957519531250000000   0.37084230780601501464843750000000
1.17950570583343505859375000000000   0.20238426327705383300781250000000
NaN   NaN
1.17789566516876220703125000000000   0.20016284286975860595703125000000
-0.05129339545965194702148437500000   0.33793300390243530273437500000000
NaN   NaN
-0.04852207750082015991210937500000   0.33769440650939941406250000000000
1.42635023593902587890625000000000   0.34959992766380310058593750000000
NaN   NaN
1.42426264286041259765625000000000   0.34953090548515319824218750000000
-0.00567103223875164985656738281250   -0.10513967275619506835937500000000
NaN   NaN
-0.00421034451574087142944335937500   -0.10427316278219223022460937500000
0.95595115423202514648437500000000   0.58629816770553588867187500000000
NaN   NaN
0.95672589540481567382812500000000   0.58587878942489624023437500000000
0.28977534174919128417968750000000   -0.34844768047332763671875000000000
NaN   NaN
0.29350110888481140136718750000000   -0.34585675597190856933593750000000
0.94264560937881469726562500000000   0.01350037753582000732421875000000
0.99700289964675903320312500000000   0.04255948960781097412109375000000
NaN   NaN
0.99387758970260620117187500000000   0.03824667260050773620605468750000
0.97354239225387573242187500000000   0.03749868273735046386718750000000
0.76722753047943115234375000000000   0.03980003669857978820800781250000
0.70555740594863891601562500000000   0.04117416590452194213867187500000
0.68500673770904541015625000000000   0.04090586304664611816406250000000
0.57120436429977416992187500000000   0.04222525656223297119140625000000
NaN   NaN
0.57447010278701782226562500000000   0.03764127939939498901367187500000
0.19451193511486053466796875000000   0.47511652112007141113281250000000
NaN   NaN
0.18758954107761383056640625000000   0.48387160897254943847656250000000
1.14859449863433837890625000000000   0.74675011634826660156250000000000
NaN   NaN
1.14699769020080566406250000000000   0.74683797359466552734375000000000
0.04141780734062194824218750000000   -0.42714717984199523925781250000000
NaN   NaN
0.04139750823378562927246093750000   -0.42490968108177185058593750000000
0.06729626655578613281250000000000   -0.09478022158145904541015625000000
0.07475070655345916748046875000000   0.00806868076324462890625000000000
NaN   NaN
0.07460498809814453125000000000000   0.00697640702128410339355468750000
0.20026662945747375488281250000000   0.29303410649299621582031250000000
0.33363991975784301757812500000000   0.59244441986083984375000000000000
NaN   NaN
0.33174240589141845703125000000000   0.58854568004608154296875000000000
0.03860856220126152038574218750000   -0.70026868581771850585937500000000
NaN   NaN
0.04084113985300064086914062500000   -0.70101654529571533203125000000000
0.70787417888641357421875000000000   0.53094446659088134765625000000000
NaN   NaN
0.70944559574127197265625000000000   0.52729368209838867187500000000000
0.40849694609642028808593750000000   -0.49681785702705383300781250000000
NaN   NaN
0.40787097811698913574218750000000   -0.49416083097457885742187500000000
0.66235297918319702148437500000000   0.67010229825973510742187500000000
NaN   NaN
0.66465747356414794921875000000000   0.66462641954421997070312500000000
0.81802183389663696289062500000000   -0.65845143795013427734375000000000
NaN   NaN
0.81514960527420043945312500000000   -0.65324145555496215820312500000000
0.75971555709838867187500000000000   -0.38849511742591857910156250000000
0.69847404956817626953125000000000   -0.08892060816287994384765625000000
NaN   NaN
0.70044523477554321289062500000000   -0.09004139155149459838867187500000
1.53901875019073486328125000000000   0.44808954000473022460937500000000
NaN   NaN
1.53627121448516845703125000000000   0.44531738758087158203125000000000
0.69808489084243774414062500000000   0.52905005216598510742187500000000
NaN   NaN
0.69810318946838378906250000000000   0.52619987726211547851562500000000
0.25333356857299804687500000000000   -0.22211648523807525634765625000000
NaN   NaN
0.25502669811248779296875000000000   -0.22351175546646118164062500000000
1.49662566184997558593750000000000   0.53726541996002197265625000000000
NaN   NaN
1.49481225013732910156250000000000   0.53667861223220825195312500000000
1.02935206890106201171875000000000   0.20532955229282379150390625000000
NaN   NaN
1.02672016620635986328125000000000   0.20491282641887664794921875000000
0.44020366668701171875000000000000   0.58253502845764160156250000000000
NaN   NaN
0.43976676464080810546875000000000   0.58203673362731933593750000000000
0.75857079029083251953125000000000   0.50165724754333496093750000000000
0.97326195240020751953125000000000   0.44876289367675781250000000000000
NaN   NaN
0.97227209806442260742187500000000   0.44810435175895690917968750000000
1.07578802108764648437500000000000   0.15456618368625640869140625000000
1.23554968833923339843750000000000   -0.29245549440383911132812500000000
NaN   NaN
1.23371982574462890625000000000000   -0.28895193338394165039062500000000
0.68275451660156250000000000000000   0.67861741781234741210937500000000
NaN   NaN
0.68559861183166503906250000000000   0.67609184980392456054687500000000
0.95497399568557739257812500000000   -0.25364950299263000488281250000000
NaN   NaN
0.95597702264785766601562500000000   -0.25029081106185913085937500000000
0.90050631761550903320312500000000   -0.06779076904058456420898437500000
0.78240233659744262695312500000000   0.32735881209373474121093750000000
NaN   NaN
0.78671211004257202148437500000000   0.32363876700401306152343750000000
1.44876289367675781250000000000000   -0.31268233060836791992187500000000
NaN   NaN
1.44223344326019287109375000000000   -0.31322324275970458984375000000000
1.30221354961395263671875000000000   0.02983803674578666687011718750000
1.17003500461578369140625000000000   0.34983476996421813964843750000000
NaN   NaN
1.17253589630126953125000000000000   0.34698048233985900878906250000000
1.55345392227172851562500000000000   -0.69666767120361328125000000000000
NaN   NaN
1.55082190036773681640625000000000   -0.69669526815414428710937500000000
0.57955282926559448242187500000000   0.33872199058532714843750000000000
NaN   NaN
0.58105552196502685546875000000000   0.33241441845893859863281250000000
0.48119902610778808593750000000000   -0.44073849916458129882812500000000
NaN   NaN
0.48087683320045471191406250000000   -0.43953186273574829101562500000000
1.13571119308471679687500000000000   0.14770901203155517578125000000000
NaN   NaN
1.13568341732025146484375000000000   0.14761219918727874755859375000000
0.10284378379583358764648437500000   -0.37217894196510314941406250000000
NaN   NaN
0.10509054362773895263671875000000   -0.37262830138206481933593750000000
0.69100821018218994140625000000000   -0.44408780336380004882812500000000
NaN   NaN
0.69727730751037597656250000000000   -0.44555541872978210449218750000000
1.05773019790649414062500000000000   0.55386525392532348632812500000000
NaN   NaN
1.06299924850463867187500000000000   0.56246566772460937500000000000000
0.75276130437850952148437500000000   0.54885530471801757812500000000000
0.40004500746726989746093750000000   0.53534168004989624023437500000000
NaN   NaN
0.40186521410942077636718750000000   0.53410369157791137695312500000000
0.28357875347137451171875000000000   0.09648123383522033691406250000000
NaN   NaN
0.28582137823104858398437500000000   0.10048434883356094360351562500000
0.33443975448608398437500000000000   0.18615461885929107666015625000000
0.51680129766464233398437500000000   0.50262379646301269531250000000000
NaN   NaN

==> data2.txt <==
x   y
0.47361776232719421386718750000000   -0.55124336481094360351562500000000
0.40213903784751892089843750000000   -0.47014522552490234375000000000000
0.35171911120414733886718750000000   -0.38178899884223937988281250000000
0.32011500000953674316406250000000   -0.28463479876518249511718750000000
0.30902820825576782226562500000000   -0.18254749476909637451171875000000
0.30968567728996276855468750000000   -0.14166902005672454833984375000000
0.31794399023056030273437500000000   -0.08106452971696853637695312500000
0.34735310077667236328125000000000   0.01721535623073577880859375000000
0.39629605412483215332031250000000   0.10774263739585876464843750000000
0.42061448097229003906250000000000   0.14118365943431854248046875000000
0.46185413002967834472656250000000   0.18550214171409606933593750000000
0.54238539934158325195312500000000   0.24935849010944366455078125000000
0.63399875164031982421875000000000   0.29692959785461425781250000000000
0.73192352056503295898437500000000   0.32351499795913696289062500000000
0.83341693878173828125000000000000   0.33060085773468017578125000000000
0.93474036455154418945312500000000   0.31754156947135925292968750000000
1.03081452846527099609375000000000   0.28370904922485351562500000000000
1.11865472793579101562500000000000   0.23101824522018432617187500000000
1.19483959674835205078125000000000   0.16195462644100189208984375000000
1.25526154041290283203125000000000   0.07895183563232421875000000000000
1.29011201858520507812500000000000   0.00483975978568196296691894531250
1.31697762012481689453125000000000   -0.09393349289894104003906250000000
1.32257783412933349609375000000000   -0.19583234190940856933593750000000
1.30834770202636718750000000000000   -0.29764237999916076660156250000000
1.28222405910491943359375000000000   -0.37553730607032775878906250000000
1.23323976993560791015625000000000   -0.46500605344772338867187500000000
1.16648435592651367187500000000000   -0.54207247495651245117187500000000
1.10361647605895996093750000000000   -0.59416109323501586914062500000000
1.03184080123901367187500000000000   -0.63482904434204101562500000000000
0.99410974979400634765625000000000   -0.65084582567214965820312500000000
0.89499270915985107421875000000000   -0.67721259593963623046875000000000
0.81361055374145507812500000000000   -0.68319684267044067382812500000000
0.71280717849731445312500000000000   -0.67190510034561157226562500000000
0.61563700437545776367187500000000   -0.64064073562622070312500000000000
0.52546930313110351562500000000000   -0.59057265520095825195312500000000
0.45156958699226379394531250000000   -0.52755618095397949218750000000000
NaN   NaN
0.98987931013107299804687500000000   -0.49953061342239379882812500000000
1.05247604846954345703125000000000   -0.49094796180725097656250000000000
1.09149503707885742187500000000000   -0.47897860407829284667968750000000
1.12897264957427978515625000000000   -0.46266257762908935546875000000000
1.18094098567962646484375000000000   -0.42980983853340148925781250000000
1.22625720500946044921875000000000   -0.38803657889366149902343750000000
1.26251614093780517578125000000000   -0.33952546119689941406250000000000
1.28937268257141113281250000000000   -0.28437143564224243164062500000000
1.30654573440551757812500000000000   -0.22529380023479461669921875000000
1.31241929531097412109375000000000   -0.16411721706390380859375000000000
1.30649614334106445312500000000000   -0.10273142158985137939453125000000
1.29032981395721435546875000000000   -0.04395761713385581970214843750000
1.26331031322479248046875000000000   0.01110673230141401290893554687500
1.22657561302185058593750000000000   0.06007106602191925048828125000000
1.18150544166564941406250000000000   0.10096524655818939208984375000000
1.12918531894683837890625000000000   0.13436703383922576904296875000000
1.07209646701812744140625000000000   0.15742066502571105957031250000000
1.01171827316284179687500000000000   0.16987127065658569335937500000000
0.97068959474563598632812500000000   0.17161986231803894042968750000000
0.93001782894134521484375000000000   0.16884434223175048828125000000000
0.89021635055541992187500000000000   0.16096580028533935546875000000000
0.85096830129623413085937500000000   0.14864556491374969482421875000000
0.79607003927230834960937500000000   0.12010335922241210937500000000000
0.74803304672241210937500000000000   0.08399800956249237060546875000000
0.70656216144561767578125000000000   0.03791384398937225341796875000000
0.68417233228683471679687500000000   0.00387086719274520874023437500000
0.66559630632400512695312500000000   -0.03282361105084419250488281250000
0.64672803878784179687500000000000   -0.09104695916175842285156250000000
0.64007085561752319335937500000000   -0.13149343430995941162109375000000
0.63831335306167602539062500000000   -0.17274636030197143554687500000000
0.64122706651687622070312500000000   -0.21350169181823730468750000000000
0.64913398027420043945312500000000   -0.25399842858314514160156250000000
0.67028129100799560546875000000000   -0.31178569793701171875000000000000
0.70119857788085937500000000000000   -0.36442062258720397949218750000000
0.72673249244689941406250000000000   -0.39570537209510803222656250000000
0.75659447908401489257812500000000   -0.42449676990509033203125000000000
0.78922408819198608398437500000000   -0.44852954149246215820312500000000
0.82488244771957397460937500000000   -0.46955099701881408691406250000000
0.88228929042816162109375000000000   -0.49214473366737365722656250000000
0.94285058975219726562500000000000   -0.50345981121063232421875000000000
0.97561520338058471679687500000000   -0.50497436523437500000000000000000
1.01585388183593750000000000000000   -0.50250679254531860351562500000000
NaN   NaN
1.01528072357177734375000000000000   -0.43847957253456115722656250000000
0.99991619586944580078125000000000   -0.37150758504867553710937500000000
0.99535429477691650390625000000000   -0.33135026693344116210937500000000
0.99446958303451538085937500000000   -0.27067169547080993652343750000000
1.00037932395935058593750000000000   -0.20945581793785095214843750000000
1.01430535316467285156250000000000   -0.14962549507617950439453125000000
1.03446888923645019531250000000000   -0.09140846133232116699218750000000
1.06184816360473632812500000000000   -0.03654835373163223266601562500000
1.09613347053527832031250000000000   0.01440011989325284957885742187500
1.12236380577087402343750000000000   0.04613681510090827941894531250000
1.16611206531524658203125000000000   0.08887684345245361328125000000000
1.21528935432434082031250000000000   0.12683242559432983398437500000000
1.26830875873565673828125000000000   0.15876264870166778564453125000000
1.32431721687316894531250000000000   0.18332912027835845947265625000000
1.38323116302490234375000000000000   0.20119707286357879638671875000000
1.44075429439544677734375000000000   0.21127654612064361572265625000000
1.49687933921813964843750000000000   0.21507042646408081054687500000000
NaN   NaN
1.32706642150878906250000000000000   0.51499694585800170898437500000000
1.29095387458801269531250000000000   0.56846541166305541992187500000000
1.24804913997650146484375000000000   0.61164599657058715820312500000000
1.19780421257019042968750000000000   0.64671182632446289062500000000000
1.16050386428833007812500000000000   0.66498798131942749023437500000000
1.12202954292297363281250000000000   0.67822301387786865234375000000000
1.06199502944946289062500000000000   0.68972146511077880859375000000000
1.02082979679107666015625000000000   0.69051003456115722656250000000000
0.98030734062194824218750000000000   0.68657422065734863281250000000000
0.92183715105056762695312500000000   0.67143189907073974609375000000000
0.88418334722518920898437500000000   0.65561509132385253906250000000000
0.84866350889205932617187500000000   0.63543373346328735351562500000000
0.79990011453628540039062500000000   0.59707599878311157226562500000000
0.77168190479278564453125000000000   0.56724166870117187500000000000000
0.74715113639831542968750000000000   0.53351294994354248046875000000000
0.71910941600799560546875000000000   0.47884622216224670410156250000000
0.70194697380065917968750000000000   0.42114794254302978515625000000000
0.69617426395416259765625000000000   0.38063409924507141113281250000000
0.69557648897171020507812500000000   0.33929306268692016601562500000000
0.70373928546905517578125000000000   0.27886775135993957519531250000000
0.71503740549087524414062500000000   0.23925481736660003662109375000000
0.73091304302215576171875000000000   0.20148038864135742187500000000000
0.76320815086364746093750000000000   0.14954188466072082519531250000000
0.80420297384262084960937500000000   0.10389456152915954589843750000000
0.85280209779739379882812500000000   0.06651314347982406616210937500000
0.90717411041259765625000000000000   0.03840831667184829711914062500000
0.96617293357849121093750000000000   0.02060354128479957580566406250000
1.00691306591033935546875000000000   0.01490173023194074630737304687500
1.04774785041809082031250000000000   0.01413588039577007293701171875000
1.10824906826019287109375000000000   0.02244266495108604431152343750000
1.16647899150848388671875000000000   0.04157475009560585021972656250000
1.22062790393829345703125000000000   0.07108792662620544433593750000000
1.26870501041412353515625000000000   0.11009671539068222045898437500000
1.30840015411376953125000000000000   0.15695999562740325927734375000000
1.32956099510192871093750000000000   0.19141532480716705322265625000000
1.34628081321716308593750000000000   0.22846511006355285644531250000000
1.36236953735351562500000000000000   0.28737130761146545410156250000000
1.36794209480285644531250000000000   0.34837558865547180175781250000000
1.36263620853424072265625000000000   0.40943673253059387207031250000000
1.34607231616973876953125000000000   0.46850824356079101562500000000000
1.33253359794616699218750000000000   0.49933576583862304687500000000000
1.31275916099548339843750000000000   0.53392589092254638671875000000000
NaN   NaN
0.92499297857284545898437500000000   0.37545031309127807617187500000000
0.86093747615814208984375000000000   0.35377556085586547851562500000000
0.82070618867874145507812500000000   0.34450614452362060546875000000000
0.75995802879333496093750000000000   0.33744525909423828125000000000000
0.69877320528030395507812500000000   0.33746084570884704589843750000000
0.63778024911880493164062500000000   0.34502339363098144531250000000000
0.59821528196334838867187500000000   0.35441520810127258300781250000000
0.54075986146926879882812500000000   0.37362024188041687011718750000000
0.48499700427055358886718750000000   0.40035969018936157226562500000000
0.43215006589889526367187500000000   0.43346786499023437500000000000000
0.38386943936347961425781250000000   0.47247952222824096679687500000000
0.34109029173851013183593750000000   0.51714366674423217773437500000000
0.31582331657409667968750000000000   0.54942101240158081054687500000000
0.28342145681381225585937500000000   0.60136234760284423828125000000000
0.26574224233627319335937500000000   0.63901972770690917968750000000000
0.24421286582946777343750000000000   0.69607144594192504882812500000000
0.23114582896232604980468750000000   0.74857276678085327148437500000000
NaN   NaN
0.12980133295059204101562500000000   0.48550018668174743652343750000000
0.11142627149820327758789062500000   0.42397832870483398437500000000000
0.10598652064800262451171875000000   0.38379454612731933593750000000000
0.10537046939134597778320312500000   0.34302356839179992675781250000000
0.11365640163421630859375000000000   0.28237169981002807617187500000000
0.13293308019638061523437500000000   0.22419889271259307861328125000000
0.16261546313762664794921875000000   0.17052748799324035644531250000000
0.20130027830600738525390625000000   0.12231889367103576660156250000000
0.23229168355464935302734375000000   0.09467287361621856689453125000000
0.26568019390106201171875000000000   0.07112658768892288208007812500000
0.32070672512054443359375000000000   0.04385788738727569580078125000000
0.37982964515686035156250000000000   0.02683687023818492889404296875000
0.44109788537025451660156250000000   0.02084829099476337432861328125000
0.48194199800491333007812500000000   0.02325991541147232055664062500000
0.52279675006866455078125000000000   0.03053919039666652679443359375000
0.58145469427108764648437500000000   0.05076133459806442260742187500000
0.63450872898101806640625000000000   0.08078455179929733276367187500000
0.68163794279098510742187500000000   0.12020708620548248291015625000000
0.72093719244003295898437500000000   0.16711489856243133544921875000000
0.74164557456970214843750000000000   0.20212259888648986816406250000000
0.75844639539718627929687500000000   0.23927068710327148437500000000000
0.77052962779998779296875000000000   0.27836182713508605957031250000000
0.77798026800155639648437500000000   0.31857404112815856933593750000000
0.78012609481811523437500000000000   0.37991803884506225585937500000000
0.77068132162094116210937500000000   0.44064831733703613281250000000000
0.75053513050079345703125000000000   0.49790084362030029296875000000000
0.73139011859893798828125000000000   0.53391629457473754882812500000000
0.70786672830581665039062500000000   0.56735783815383911132812500000000
0.66587483882904052734375000000000   0.61181110143661499023437500000000
0.61587285995483398437500000000000   0.64864593744277954101562500000000
0.56006789207458496093750000000000   0.67567306756973266601562500000000
0.50110447406768798828125000000000   0.69240552186965942382812500000000
0.46026512980461120605468750000000   0.69717121124267578125000000000000
0.41965839266777038574218750000000   0.69738107919692993164062500000000
0.37841436266899108886718750000000   0.69200974702835083007812500000000
0.33869242668151855468750000000000   0.68220734596252441406250000000000
0.28181147575378417968750000000000   0.65791279077529907226562500000000
0.23087130486965179443359375000000   0.62376284599304199218750000000000
0.17408418655395507812500000000000   0.56498581171035766601562500000000
0.14242658019065856933593750000000   0.51383340358734130859375000000000
0.12154062092304229736328125000000   0.46374177932739257812500000000000
NaN   NaN
0.71403390169143676757812500000000   0.64219707250595092773437500000000
0.81540375947952270507812500000000   0.66302734613418579101562500000000
0.91858857870101928710937500000000   0.66349899768829345703125000000000
0.99892067909240722656250000000000   0.64926177263259887695312500000000
1.05650150775909423828125000000000   0.62969380617141723632812500000000
1.11210513114929199218750000000000   0.60357487201690673828125000000000
1.19605648517608642578125000000000   0.54544603824615478515625000000000
1.26725244522094726562500000000000   0.47116810083389282226562500000000
1.32175898551940917968750000000000   0.38520640134811401367187500000000
1.35814809799194335937500000000000   0.28911364078521728515625000000000
1.37489008903503417968750000000000   0.18770258128643035888671875000000
1.37042319774627685546875000000000   0.08583489060401916503906250000000
1.34575974941253662109375000000000   -0.01327121257781982421875000000000
1.32162785530090332031250000000000   -0.07016836106777191162109375000000
1.29087805747985839843750000000000   -0.12330073118209838867187500000000
1.22550380229949951171875000000000   -0.20239740610122680664062500000000
1.14527475833892822265625000000000   -0.26695773005485534667968750000000
1.07351195812225341796875000000000   -0.30654096603393554687500000000000
1.01662719249725341796875000000000   -0.32785144448280334472656250000000
0.95688372850418090820312500000000   -0.34225875139236450195312500000000
0.85506212711334228515625000000000   -0.34971314668655395507812500000000
0.75286650657653808593750000000000   -0.33646294474601745605468750000000
0.65601480007171630859375000000000   -0.30354863405227661132812500000000
0.58501082658767700195312500000000   -0.26346179842948913574218750000000
0.50634229183197021484375000000000   -0.19854205846786499023437500000000
0.44252067804336547851562500000000   -0.11882413923740386962890625000000
0.39589747786521911621093750000000   -0.02748767845332622528076171875000
0.37227120995521545410156250000000   0.05142471939325332641601562500000
0.36066994071006774902343750000000   0.15245442092418670654296875000000
0.37036693096160888671875000000000   0.25461199879646301269531250000000
0.40013173222541809082031250000000   0.35307163000106811523437500000000
0.44913697242736816406250000000000   0.44323876500129699707031250000000
0.51561665534973144531250000000000   0.52071630954742431640625000000000
0.59556186199188232421875000000000   0.58389902114868164062500000000000
0.66798245906829833984375000000000   0.62177580595016479492187500000000
0.75531005859375000000000000000000   0.64966475963592529296875000000000
NaN   NaN
0.52008694410324096679687500000000   0.18272972106933593750000000000000
0.49678626656532287597656250000000   0.12370134890079498291015625000000
0.48484313488006591796875000000000   0.06381373852491378784179687500000
0.48335844278335571289062500000000   0.02275522984564304351806640625000
0.48659011721611022949218750000000   -0.01798740215599536895751953125000
0.50070667266845703125000000000000   -0.07783564180135726928710937500000
0.52559864521026611328125000000000   -0.13431574404239654541015625000000
0.55996996164321899414062500000000   -0.18523876368999481201171875000000
0.58788329362869262695312500000000   -0.21505676209926605224609375000000
0.61903107166290283203125000000000   -0.24177893996238708496093750000000
0.67150449752807617187500000000000   -0.27344414591789245605468750000000
0.70872533321380615234375000000000   -0.28914573788642883300781250000000
0.74805474281311035156250000000000   -0.30012184381484985351562500000000
0.80874896049499511718750000000000   -0.30749896168708801269531250000000
0.87003201246261596679687500000000   -0.30354827642440795898437500000000
0.92966604232788085937500000000000   -0.28919181227684020996093750000000
0.98569554090499877929687500000000   -0.26301768422126770019531250000000
1.03579497337341308593750000000000   -0.22862312197685241699218750000000
1.07901859283447265625000000000000   -0.18489304184913635253906250000000
1.10282373428344726562500000000000   -0.15164637565612792968750000000000
1.12279760837554931640625000000000   -0.11641670763492584228515625000000
1.14411938190460205078125000000000   -0.05908108875155448913574218750000
1.15236103534698486328125000000000   -0.01851695775985717773437500000000
1.15559184551239013671875000000000   0.02271070331335067749023437500000
1.15103650093078613281250000000000   0.08368135988712310791015625000000
1.13534581661224365234375000000000   0.14348664879798889160156250000000
1.10970318317413330078125000000000   0.19908589124679565429687500000000
1.07429373264312744140625000000000   0.24909371137619018554687500000000
1.04566323757171630859375000000000   0.27844282984733581542968750000000
1.01397562026977539062500000000000   0.30414155125617980957031250000000
0.96091449260711669921875000000000   0.33451536297798156738281250000000
0.90322905778884887695312500000000   0.35503098368644714355468750000000
0.84287977218627929687500000000000   0.36453294754028320312500000000000
0.78171938657760620117187500000000   0.36314183473587036132812500000000
0.74135100841522216796875000000000   0.35593396425247192382812500000000
0.70236968994140625000000000000000   0.34412461519241333007812500000000
0.64752906560897827148437500000000   0.31777572631835937500000000000000
0.59763485193252563476562500000000   0.28246381878852844238281250000000
0.56867349147796630859375000000000   0.25293508172035217285156250000000
0.54351574182510375976562500000000   0.22104528546333312988281250000000
0.52527964115142822265625000000000   0.19284683465957641601562500000000
0.50741797685623168945312500000000   0.15643922984600067138671875000000
NaN   NaN
0.82943981885910034179687500000000   0.01752683892846107482910156250000
0.87373161315917968750000000000000   -0.00418293103575706481933593750000
0.92292928695678710937500000000000   -0.03534671664237976074218750000000
0.97084355354309082031250000000000   -0.07397729158401489257812500000000
1.01367855072021484375000000000000   -0.11764790862798690795898437500000
1.05112493038177490234375000000000   -0.16726958751678466796875000000000
1.08212530612945556640625000000000   -0.21994158625602722167968750000000
1.10665583610534667968750000000000   -0.27652290463447570800781250000000
1.12426733970642089843750000000000   -0.33528456091880798339843750000000
1.13465285301208496093750000000000   -0.39562267065048217773437500000000
1.13753080368041992187500000000000   -0.45644789934158325195312500000000
1.13334214687347412109375000000000   -0.51780265569686889648437500000000
1.12586116790771484375000000000000   -0.55772423744201660156250000000000
1.10914039611816406250000000000000   -0.61773538589477539062500000000000
1.07572019100189208984375000000000   -0.69310724735260009765625000000000
1.02180922031402587890625000000000   -0.77208393812179565429687500000000
NaN   NaN
1.26662468910217285156250000000000   -0.66149330139160156250000000000000
1.30837965011596679687500000000000   -0.64043533802032470703125000000000
1.36903810501098632812500000000000   -0.59335374832153320312500000000000
1.40839827060699462890625000000000   -0.54679232835769653320312500000000
1.42929589748382568359375000000000   -0.51146531105041503906250000000000
1.44650650024414062500000000000000   -0.47405540943145751953125000000000
1.46309459209442138671875000000000   -0.41567391157150268554687500000000
1.46887791156768798828125000000000   -0.35489189624786376953125000000000
1.46316587924957275390625000000000   -0.29358938336372375488281250000000
1.45316410064697265625000000000000   -0.25392082333564758300781250000000
1.43887603282928466796875000000000   -0.21617548167705535888671875000000
1.40847480297088623046875000000000   -0.16235752403736114501953125000000
1.36880350112915039062500000000000   -0.11515307426452636718750000000000
1.32196724414825439453125000000000   -0.07637866586446762084960937500000
1.26816427707672119140625000000000   -0.04641465097665786743164062500000
1.21018195152282714843750000000000   -0.02722111158072948455810546875000
1.17021703720092773437500000000000   -0.02030691504478454589843750000000
1.12911057472229003906250000000000   -0.01798278093338012695312500000000
1.06772375106811523437500000000000   -0.02446502633392810821533203125000
1.00852286815643310546875000000000   -0.04158747941255569458007812500000
0.95367091894149780273437500000000   -0.06883081048727035522460937500000
0.92040264606475830078125000000000   -0.09239432215690612792968750000000
0.89013856649398803710937500000000   -0.11939035356044769287109375000000
0.85189378261566162109375000000000   -0.16757747530937194824218750000000
0.82281339168548583984375000000000   -0.22172504663467407226562500000000
0.80408740043640136718750000000000   -0.27922004461288452148437500000000
0.79743218421936035156250000000000   -0.32006275653839111328125000000000
0.79594868421554565429687500000000   -0.36126008629798889160156250000000
0.80290961265563964843750000000000   -0.42213824391365051269531250000000
0.81323760747909545898437500000000   -0.46090197563171386718750000000000
0.82828247547149658203125000000000   -0.49896806478500366210937500000000
0.84835153818130493164062500000000   -0.53519880771636962890625000000000
0.87231916189193725585937500000000   -0.56848430633544921875000000000000
0.91534942388534545898437500000000   -0.61231625080108642578125000000000
0.94815158843994140625000000000000   -0.63689261674880981445312500000000
0.98394381999969482421875000000000   -0.65719276666641235351562500000000
1.04037022590637207031250000000000   -0.67806160449981689453125000000000
1.10103225708007812500000000000000   -0.68962591886520385742187500000000
1.16274356842041015625000000000000   -0.68915545940399169921875000000000
1.22301554679870605468750000000000   -0.67842704057693481445312500000000
1.29165112972259521484375000000000   -0.65131348371505737304687500000000
NaN   NaN
0.72302573919296264648437500000000   -0.61314183473587036132812500000000
0.67396908998489379882812500000000   -0.60778224468231201171875000000000
0.61610525846481323242187500000000   -0.59503078460693359375000000000000
0.52106684446334838867187500000000   -0.55776691436767578125000000000000
0.45099163055419921875000000000000   -0.51434195041656494140625000000000
0.37594980001449584960937500000000   -0.44581323862075805664062500000000
0.32643479108810424804687500000000   -0.38030555844306945800781250000000
0.28032755851745605468750000000000   -0.28955727815628051757812500000000
0.25388121604919433593750000000000   -0.19067035615444183349609375000000
0.24707080423831939697265625000000   -0.08878844976425170898437500000000
0.26126286387443542480468750000000   0.01294330507516860961914062500000
0.28734818100929260253906250000000   0.09081996232271194458007812500000
0.33655717968940734863281250000000   0.18036808073520660400390625000000
0.40213674306869506835937500000000   0.25857359170913696289062500000000
0.48411223292350769042968750000000   0.32135063409805297851562500000000
0.55722403526306152343750000000000   0.35918530821800231933593750000000
0.65467137098312377929687500000000   0.38925036787986755371093750000000
0.75629329681396484375000000000000   0.39963248372077941894531250000000
0.85790574550628662109375000000000   0.38886672258377075195312500000000
0.95538222789764404296875000000000   0.35847187042236328125000000000000
1.04423761367797851562500000000000   0.30904960632324218750000000000000
1.12211215496063232421875000000000   0.24216416478157043457031250000000
1.18492937088012695312500000000000   0.16180413961410522460937500000000
1.23079574108123779296875000000000   0.06912492960691452026367187500000
1.25620734691619873046875000000000   -0.02923198044300079345703125000000
1.26135158538818359375000000000000   -0.13144215941429138183593750000000
1.24561381340026855468750000000000   -0.23297683894634246826171875000000
1.21086037158966064453125000000000   -0.32878562808036804199218750000000
1.15746927261352539062500000000000   -0.41574344038963317871093750000000
1.08817434310913085937500000000000   -0.49099701642990112304687500000000
1.03981649875640869140625000000000   -0.52853393554687500000000000000000
0.98732495307922363281250000000000   -0.56025993824005126953125000000000
0.89129102230072021484375000000000   -0.59873604774475097656250000000000
0.79101961851119995117187500000000   -0.61711609363555908203125000000000
0.69332224130630493164062500000000   -0.61400336027145385742187500000000
NaN   NaN
0.89796531200408935546875000000000   -0.38399296998977661132812500000000
0.93648689985275268554687500000000   -0.33168676495552062988281250000000
0.96307772397994995117187500000000   -0.27729701995849609375000000000000
0.97499799728393554687500000000000   -0.23728273808956146240234375000000
0.98212450742721557617187500000000   -0.19775123894214630126953125000000
0.98331016302108764648437500000000   -0.13652873039245605468750000000000
0.97777527570724487304687500000000   -0.09636540710926055908203125000000
0.96800011396408081054687500000000   -0.05653849244117736816406250000000
0.94377726316452026367187500000000   0.00020626280456781387329101562500
0.91017353534698486328125000000000   0.05144241079688072204589843750000
0.88239955902099609375000000000000   0.08213556557893753051757812500000
0.85174208879470825195312500000000   0.10870103538036346435546875000000
0.80019325017929077148437500000000   0.14138729870319366455078125000000
0.76292318105697631835937500000000   0.15764686465263366699218750000000
0.72356307506561279296875000000000   0.16939651966094970703125000000000
0.66302454471588134765625000000000   0.17778196930885314941406250000000
0.60255092382431030273437500000000   0.17496883869171142578125000000000
0.54292684793472290039062500000000   0.16128830611705780029296875000000
0.48630568385124206542968750000000   0.13711564242839813232421875000000
0.43485829234123229980468750000000   0.10291928052902221679687500000000
0.40446025133132934570312500000000   0.07484104484319686889648437500000
0.37759101390838623046875000000000   0.04372467845678329467773437500000
0.34541067481040954589843750000000   -0.00850419700145721435546875000000
0.32286909222602844238281250000000   -0.06573385745286941528320312500000
0.31356689333915710449218750000000   -0.10523696988821029663085937500000
0.30992585420608520507812500000000   -0.14655588567256927490234375000000
0.31313568353652954101562500000000   -0.20783589780330657958984375000000
0.32770740985870361328125000000000   -0.26780027151107788085937500000000
0.34340178966522216796875000000000   -0.30573374032974243164062500000000
0.36330032348632812500000000000000   -0.34175214171409606933593750000000
0.40108850598335266113281250000000   -0.39021414518356323242187500000000
0.44690936803817749023437500000000   -0.43105685710906982421875000000000
0.49956342577934265136718750000000   -0.46274214982986450195312500000000
0.55691105127334594726562500000000   -0.48423320055007934570312500000000
0.61697047948837280273437500000000   -0.49516034126281738281250000000000
0.67874145507812500000000000000000   -0.49528494477272033691406250000000
0.73926883935928344726562500000000   -0.48411837220191955566406250000000
0.81448316574096679687500000000000   -0.45251065492630004882812500000000
0.87882357835769653320312500000000   -0.40453806519508361816406250000000
0.91489666700363159179687500000000   -0.36280402541160583496093750000000
NaN   NaN
1.22765517234802246093750000000000   -0.64131695032119750976562500000000
1.23248505592346191406250000000000   -0.64522480964660644531250000000000
1.24459886550903320312500000000000   -0.65725594758987426757812500000000
1.25316369533538818359375000000000   -0.66467332839965820312500000000000
1.27514982223510742187500000000000   -0.68958520889282226562500000000000
1.28812777996063232421875000000000   -0.70492678880691528320312500000000
1.32009816169738769531250000000000   -0.74818325042724609375000000000000
NaN   NaN
1.04530227184295654296875000000000   -0.62066483497619628906250000000000
1.03376352787017822265625000000000   -0.61389183998107910156250000000000
1.00064110755920410156250000000000   -0.60290116071701049804687500000000
0.96559876203536987304687500000000   -0.59480404853820800781250000000000
0.92470365762710571289062500000000   -0.58938974142074584960937500000000
0.90381819009780883789062500000000   -0.58883148431777954101562500000000
0.86323177814483642578125000000000   -0.59123468399047851562500000000000
0.84292942285537719726562500000000   -0.59355759620666503906250000000000
0.80360126495361328125000000000000   -0.60324543714523315429687500000000
0.76501566171646118164062500000000   -0.61787432432174682617187500000000
0.72851467132568359375000000000000   -0.63617539405822753906250000000000
0.69442528486251831054687500000000   -0.65919756889343261718750000000000
0.66406363248825073242187500000000   -0.68580299615859985351562500000000
0.63630908727645874023437500000000   -0.71690011024475097656250000000000
0.61286884546279907226562500000000   -0.75024884939193725585937500000000
0.60593473911285400390625000000000   -0.76279217004776000976562500000000
NaN   NaN
0.92747104167938232421875000000000   -0.47281801700592041015625000000000
0.96566271781921386718750000000000   -0.44189214706420898437500000000000
1.01441228389739990234375000000000   -0.41006138920783996582031250000000
1.06950712203979492187500000000000   -0.38184064626693725585937500000000
1.10751092433929443359375000000000   -0.36658680438995361328125000000000
1.14733898639678955078125000000000   -0.35606077313423156738281250000000
1.20736742019653320312500000000000   -0.34551942348480224609375000000000
1.26837038993835449218750000000000   -0.34108832478523254394531250000000
1.30970084667205810546875000000000   -0.34345504641532897949218750000000
1.37056970596313476562500000000000   -0.35249999165534973144531250000000
1.41052305698394775390625000000000   -0.36253419518470764160156250000000
1.44972670078277587890625000000000   -0.37530055642127990722656250000000
1.51790833473205566406250000000000   -0.40735885500907897949218750000000
NaN   NaN
1.17233359813690185546875000000000   -0.34444049000740051269531250000000
1.13945460319519042968750000000000   -0.33965680003166198730468750000000
1.08971297740936279296875000000000   -0.34004679322242736816406250000000
1.04860866069793701171875000000000   -0.34554910659790039062500000000000
1.00914442539215087890625000000000   -0.35570934414863586425781250000000
0.98930680751800537109375000000000   -0.36236461997032165527343750000000
0.95233166217803955078125000000000   -0.37896507978439331054687500000000
0.90104907751083374023437500000000   -0.41178965568542480468750000000000
0.87048143148422241210937500000000   -0.43899810314178466796875000000000
0.83137428760528564453125000000000   -0.48714154958724975585937500000000
0.81031024456024169921875000000000   -0.52341991662979125976562500000000
0.79362726211547851562500000000000   -0.56089144945144653320312500000000
0.78199154138565063476562500000000   -0.59882664680480957031250000000000
0.77519315481185913085937500000000   -0.63995426893234252929687500000000
0.77304983139038085937500000000000   -0.68095833063125610351562500000000
0.77638667821884155273437500000000   -0.72230976819992065429687500000000
0.78230035305023193359375000000000   -0.75679570436477661132812500000000
NaN   NaN
1.24434685707092285156250000000000   -0.45554932951927185058593750000000
1.24909615516662597656250000000000   -0.45218506455421447753906250000000
1.28677177429199218750000000000000   -0.43093755841255187988281250000000
1.32074761390686035156250000000000   -0.41528168320655822753906250000000
1.33991193771362304687500000000000   -0.40745395421981811523437500000000
1.37871980667114257812500000000000   -0.39439448714256286621093750000000
1.41844522953033447265625000000000   -0.38443455100059509277343750000000
1.45918345451354980468750000000000   -0.37837344408035278320312500000000
1.49291801452636718750000000000000   -0.37600767612457275390625000000000
NaN   NaN
1.04195940494537353515625000000000   -0.58982068300247192382812500000000
1.04142582416534423828125000000000   -0.59067016839981079101562500000000
1.03699934482574462890625000000000   -0.59228169918060302734375000000000
1.01221370697021484375000000000000   -0.60538613796234130859375000000000
1.00031483173370361328125000000000   -0.61378598213195800781250000000000
0.97132277488708496093750000000000   -0.63549792766571044921875000000000
0.94110530614852905273437500000000   -0.66374886035919189453125000000000
0.92766940593719482421875000000000   -0.67845994234085083007812500000000
0.91517961025238037109375000000000   -0.69445282220840454101562500000000
0.89265698194503784179687500000000   -0.72942084074020385742187500000000
0.87774258852005004882812500000000   -0.75947022438049316406250000000000
NaN   NaN
1.10275661945343017578125000000000   -0.67927581071853637695312500000000
1.15114021301269531250000000000000   -0.66587817668914794921875000000000
1.20940434932708740234375000000000   -0.65482032299041748046875000000000
1.22977244853973388671875000000000   -0.65445584058761596679687500000000
1.27056396007537841796875000000000   -0.65119522809982299804687500000000
1.31163406372070312500000000000000   -0.65355104207992553710937500000000
1.37199330329895019531250000000000   -0.66245228052139282226562500000000
1.41159355640411376953125000000000   -0.67297339439392089843750000000000
1.44998371601104736328125000000000   -0.68508636951446533203125000000000
1.48734557628631591796875000000000   -0.70128232240676879882812500000000
1.49907290935516357421875000000000   -0.70809310674667358398437500000000
NaN   NaN
1.42296195030212402343750000000000   -0.43063491582870483398437500000000
1.40770673751831054687500000000000   -0.38683384656906127929687500000000
1.39215135574340820312500000000000   -0.35412189364433288574218750000000
1.36999535560607910156250000000000   -0.31950050592422485351562500000000
1.34400367736816406250000000000000   -0.28746154904365539550781250000000
1.29794478416442871093750000000000   -0.24554020166397094726562500000000
1.26394736766815185546875000000000   -0.22317571938037872314453125000000
1.22725260257720947265625000000000   -0.20561107993125915527343750000000
1.18883192539215087890625000000000   -0.19193191826343536376953125000000
1.14919936656951904296875000000000   -0.18363565206527709960937500000000
1.10819876194000244140625000000000   -0.17904959619045257568359375000000
1.06736028194427490234375000000000   -0.18050809204578399658203125000000
1.00722610950469970703125000000000   -0.19056519865989685058593750000000
0.96831560134887695312500000000000   -0.20432272553443908691406250000000
0.93176001310348510742187500000000   -0.22154644131660461425781250000000
0.89702475070953369140625000000000   -0.24370735883712768554687500000000
0.86566352844238281250000000000000   -0.27072656154632568359375000000000
0.83723872900009155273437500000000   -0.30008295178413391113281250000000
0.81292402744293212890625000000000   -0.33370000123977661132812500000000
0.79300487041473388671875000000000   -0.36887660622596740722656250000000
0.77139806747436523437500000000000   -0.42536854743957519531250000000000
0.76105141639709472656250000000000   -0.48653528094291687011718750000000
0.76013022661209106445312500000000   -0.52812665700912475585937500000000
0.76406604051589965820312500000000   -0.56852471828460693359375000000000
0.77278900146484375000000000000000   -0.60778325796127319335937500000000
0.78674250841140747070312500000000   -0.64693915843963623046875000000000
0.80515903234481811523437500000000   -0.68386155366897583007812500000000
0.82744872570037841796875000000000   -0.71759438514709472656250000000000
0.85386949777603149414062500000000   -0.74938088655471801757812500000000
0.87817519903182983398437500000000   -0.77187317609786987304687500000000
NaN   NaN
1.18716394901275634765625000000000   -0.45385175943374633789062500000000
1.19132554531097412109375000000000   -0.44828838109970092773437500000000
1.19679760932922363281250000000000   -0.44448655843734741210937500000000
1.23767185211181640625000000000000   -0.40701875090599060058593750000000
1.28728652000427246093750000000000   -0.37333410978317260742187500000000
1.32296752929687500000000000000000   -0.35329884290695190429687500000000
1.38018238544464111328125000000000   -0.32886525988578796386718750000000
1.41964292526245117187500000000000   -0.31642389297485351562500000000000
1.45897853374481201171875000000000   -0.30725455284118652343750000000000
1.51259982585906982421875000000000   -0.30018621683120727539062500000000
NaN   NaN
1.09751367568969726562500000000000   -0.04583005234599113464355468750000
1.04023718833923339843750000000000   -0.01684308797121047973632812500000
0.98189419507980346679687500000000   0.00008570402860641479492187500000
0.94093990325927734375000000000000   0.00511617399752140045166015625000
0.89989662170410156250000000000000   0.00561479851603507995605468750000
0.83943486213684082031250000000000   -0.00314705260097980499267578125000
0.78140425682067871093750000000000   -0.02297200821340084075927734375000
0.74523532390594482421875000000000   -0.04207340627908706665039062500000
0.71203488111495971679687500000000   -0.06492418050765991210937500000000
0.66693264245986938476562500000000   -0.10624417662620544433593750000000
0.64160948991775512695312500000000   -0.13916629552841186523437500000000
0.62006050348281860351562500000000   -0.17388950288295745849609375000000
0.59608674049377441406250000000000   -0.23053345084190368652343750000000
0.58592969179153442382812500000000   -0.27063435316085815429687500000000
0.58064478635787963867187500000000   -0.31133711338043212890625000000000
0.58053094148635864257812500000000   -0.35187977552413940429687500000000
0.58530086278915405273437500000000   -0.39292377233505249023437500000000
0.60163587331771850585937500000000   -0.45206737518310546875000000000000
0.62806725502014160156250000000000   -0.50701439380645751953125000000000
0.65124404430389404296875000000000   -0.54107075929641723632812500000000
0.67813926935195922851562500000000   -0.57165580987930297851562500000000
0.72549295425415039062500000000000   -0.61055582761764526367187500000000
0.77903586626052856445312500000000   -0.64067733287811279296875000000000
0.81730479001998901367187500000000   -0.65528124570846557617187500000000
0.85708206892013549804687500000000   -0.66483891010284423828125000000000
0.89752101898193359375000000000000   -0.66949629783630371093750000000000
0.95851707458496093750000000000000   -0.66753131151199340820312500000000
1.01823496818542480468750000000000   -0.65481472015380859375000000000000
1.07456099987030029296875000000000   -0.63111901283264160156250000000000
1.11037611961364746093750000000000   -0.60932624340057373046875000000000
1.14248979091644287109375000000000   -0.58389180898666381835937500000000
1.17141747474670410156250000000000   -0.55410718917846679687500000000000
1.19649231433868408203125000000000   -0.52201509475708007812500000000000
1.21738827228546142578125000000000   -0.48690128326416015625000000000000
1.23965680599212646484375000000000   -0.43009868264198303222656250000000
1.25166559219360351562500000000000   -0.37039726972579956054687500000000
1.25274169445037841796875000000000   -0.30908590555191040039062500000000
1.24721169471740722656250000000000   -0.26844343543052673339843750000000
1.23690450191497802734375000000000   -0.22867432236671447753906250000000
1.21265327930450439453125000000000   -0.17209537327289581298828125000000
1.17850100994110107421875000000000   -0.12104962766170501708984375000000
1.13609802722930908203125000000000   -0.07768685370683670043945312500000
1.10939574241638183593750000000000   -0.05678185075521469116210937500000
1.07480967044830322265625000000000   -0.03572529554367065429687500000000
NaN   NaN
0.83450555801391601562500000000000   -0.34411489963531494140625000000000
0.78861606121063232421875000000000   -0.39506313204765319824218750000000
0.74217277765274047851562500000000   -0.43441319465637207031250000000000
0.69133913516998291015625000000000   -0.46930155158042907714843750000000
0.63659560680389404296875000000000   -0.49716413021087646484375000000000
0.57887405157089233398437500000000   -0.51795977354049682617187500000000
0.49854487180709838867187500000000   -0.53533655405044555664062500000000
0.43710663914680480957031250000000   -0.53928983211517333984375000000000
0.37615099549293518066406250000000   -0.53577268123626708984375000000000
0.31572434306144714355468750000000   -0.52497363090515136718750000000000
0.25694993138313293457031250000000   -0.50647401809692382812500000000000
0.20038272440433502197265625000000   -0.48159089684486389160156250000000
0.14778198301792144775390625000000   -0.45014542341232299804687500000000
0.09999109059572219848632812500000   -0.41266229748725891113281250000000
0.05623372644186019897460937500000   -0.36907005310058593750000000000000
0.01823614723980426788330078125000   -0.32088255882263183593750000000000
-0.01977658271789550781250000000000   -0.25764435529708862304687500000000
NaN   NaN
0.43203163146972656250000000000000   -0.50966411828994750976562500000000
0.49034079909324645996093750000000   -0.53536230325698852539062500000000
0.52955120801925659179687500000000   -0.54554539918899536132812500000000
0.56992989778518676757812500000000   -0.55123299360275268554687500000000
0.63123458623886108398437500000000   -0.55059665441513061523437500000000
0.69165265560150146484375000000000   -0.53900980949401855468750000000000
0.74868774414062500000000000000000   -0.51643151044845581054687500000000
0.80087041854858398437500000000000   -0.48405641317367553710937500000000
0.85948324203491210937500000000000   -0.42674779891967773437500000000000
0.89351284503936767578125000000000   -0.37567311525344848632812500000000
0.91731274127960205078125000000000   -0.31936421990394592285156250000000
0.93052572011947631835937500000000   -0.25992983579635620117187500000000
0.93320679664611816406250000000000   -0.21911276876926422119140625000000
0.93083405494689941406250000000000   -0.17828883230686187744140625000000
0.91782546043395996093750000000000   -0.11814804375171661376953125000000
0.89473837614059448242187500000000   -0.06150414422154426574707031250000
0.86167424917221069335937500000000   -0.00932068005204200744628906250000
0.81978183984756469726562500000000   0.03502991795539855957031250000000
0.78735435009002685546875000000000   0.06024174392223358154296875000000
0.75265216827392578125000000000000   0.08129341155290603637695312500000
0.69608330726623535156250000000000   0.10476665198802947998046875000000
0.65651863813400268554687500000000   0.11425110697746276855468750000000
0.61605226993560791015625000000000   0.11913748085498809814453125000000
0.55548208951950073242187500000000   0.11759504675865173339843750000000
0.49553158879280090332031250000000   0.10402753949165344238281250000000
0.43877395987510681152343750000000   0.08028503507375717163085937500000
0.38668292760848999023437500000000   0.04662192612886428833007812500000
0.35605251789093017578125000000000   0.01902143098413944244384765625000
0.32880860567092895507812500000000   -0.01160591747611761093139648437500
0.29616701602935791015625000000000   -0.06316198408603668212890625000000
0.27971717715263366699218750000000   -0.10072217881679534912109375000000
0.26808211207389831542968750000000   -0.14061850309371948242187500000000
0.25960066914558410644531250000000   -0.20097689330577850341796875000000
0.26202446222305297851562500000000   -0.26267588138580322265625000000000
0.27619826793670654296875000000000   -0.32270514965057373046875000000000
0.29137593507766723632812500000000   -0.36051213741302490234375000000000
0.31084924936294555664062500000000   -0.39668655395507812500000000000000
0.34836784005165100097656250000000   -0.44556164741516113281250000000000
0.39367997646331787109375000000000   -0.48623099923133850097656250000000
0.42162975668907165527343750000000   -0.50520956516265869140625000000000
0.45721551775932312011718750000000   -0.52381139993667602539062500000000
NaN   NaN
0.71277862787246704101562500000000   -0.17391580343246459960937500000000
0.75603681802749633789062500000000   -0.12181742489337921142578125000000
0.78538137674331665039062500000000   -0.09333133697509765625000000000000
0.83373075723648071289062500000000   -0.05522865429520606994628906250000
0.88615351915359497070312500000000   -0.02325849421322345733642578125000
0.94196909666061401367187500000000   0.00211898423731327056884765625000
0.98111140727996826171875000000000   0.01481465343385934829711914062500
1.04116320610046386718750000000000   0.02833908796310424804687500000000
1.10194611549377441406250000000000   0.03448798507452011108398437500000
1.16272580623626708984375000000000   0.03318483382463455200195312500000
1.20409238338470458984375000000000   0.02834165468811988830566406250000
1.26432859897613525390625000000000   0.01462441869080066680908203125000
1.32310605049133300781250000000000   -0.00610169954597949981689453125000
1.37752509117126464843750000000000   -0.03363803401589393615722656250000
1.42842984199523925781250000000000   -0.06752837449312210083007812500000
1.47451162338256835937500000000000   -0.10706992447376251220703125000000
1.51250469684600830078125000000000   -0.14800514280796051025390625000000
NaN   NaN
1.23447358608245849609375000000000   -0.30374187231063842773437500000000
1.21527242660522460937500000000000   -0.31475061178207397460937500000000
1.19501495361328125000000000000000   -0.32938414812088012695312500000000
1.16754305362701416015625000000000   -0.35282951593399047851562500000000
1.12657475471496582031250000000000   -0.39859241247177124023437500000000
1.09540426731109619140625000000000   -0.45068326592445373535156250000000
1.07969391345977783203125000000000   -0.48904839158058166503906250000000
1.07381331920623779296875000000000   -0.50938993692398071289062500000000
1.06900858879089355468750000000000   -0.52938175201416015625000000000000
1.06319630146026611328125000000000   -0.56996488571166992187500000000000
1.06177794933319091796875000000000   -0.58924037218093872070312500000000
1.06339490413665771484375000000000   -0.63083410263061523437500000000000
1.06599736213684082031250000000000   -0.65165889263153076171875000000000
1.07532310485839843750000000000000   -0.69213175773620605468750000000000
1.08904922008514404296875000000000   -0.72978383302688598632812500000000
1.10358655452728271484375000000000   -0.75935304164886474609375000000000
NaN   NaN
0.85432142019271850585937500000000   -0.26007530093193054199218750000000
0.82844793796539306640625000000000   -0.19731782376766204833984375000000
0.80819320678710937500000000000000   -0.11777994781732559204101562500000
0.80161106586456298828125000000000   -0.05713215842843055725097656250000
0.80450814962387084960937500000000   0.02452846057713031768798828125000
0.81509566307067871093750000000000   0.08536387979984283447265625000000
0.84067600965499877929687500000000   0.16374933719635009765625000000000
0.87781226634979248046875000000000   0.23536165058612823486328125000000
0.92668575048446655273437500000000   0.30151081085205078125000000000000
0.98591130971908569335937500000000   0.35816377401351928710937500000000
1.05279493331909179687500000000000   0.40532222390174865722656250000000
1.10750913619995117187500000000000   0.43295669555664062500000000000000
1.18460762500762939453125000000000   0.45952686667442321777343750000000
1.26580834388732910156250000000000   0.47312447428703308105468750000000
1.34762883186340332031250000000000   0.47408646345138549804687500000000
1.42836403846740722656250000000000   0.46121394634246826171875000000000
1.49883675575256347656250000000000   0.43914267420768737792968750000000
NaN   NaN
1.42695713043212890625000000000000   0.03974334895610809326171875000000
1.42236244678497314453125000000000   0.00714313704520463943481445312500
1.42133200168609619140625000000000   -0.02372573502361774444580078125000
1.42170810699462890625000000000000   -0.04326467961072921752929687500000
1.42684531211853027343750000000000   -0.08415591716766357421875000000000
1.43095576763153076171875000000000   -0.10393213480710983276367187500000
1.43653321266174316406250000000000   -0.12408055365085601806640625000000
1.44341802597045898437500000000000   -0.14349423348903656005859375000000
1.45136606693267822265625000000000   -0.16240248084068298339843750000000
1.46045899391174316406250000000000   -0.18076844513416290283203125000000
1.47040712833404541015625000000000   -0.19884714484214782714843750000000
1.48139655590057373046875000000000   -0.21581308543682098388671875000000
1.50234663486480712890625000000000   -0.24289041757583618164062500000000
NaN   NaN
0.99470853805541992187500000000000   0.08539881557226181030273437500000
0.95445299148559570312500000000000   0.11474435031414031982421875000000
0.92638200521469116210937500000000   0.13873448967933654785156250000000
0.88320881128311157226562500000000   0.18353118002414703369140625000000
0.85845094919204711914062500000000   0.21541881561279296875000000000000
0.83593791723251342773437500000000   0.24979744851589202880859375000000
0.80765920877456665039062500000000   0.30382192134857177734375000000000
0.79265594482421875000000000000000   0.34196805953979492187500000000000
0.77565240859985351562500000000000   0.40112039446830749511718750000000
0.76808714866638183593750000000000   0.44106107950210571289062500000000
0.76375722885131835937500000000000   0.48187360167503356933593750000000
0.76366484165191650390625000000000   0.54308158159255981445312500000000
0.76763194799423217773437500000000   0.58353233337402343750000000000000
0.77985531091690063476562500000000   0.64358294010162353515625000000000
0.79195696115493774414062500000000   0.68291419744491577148437500000000
0.81611096858978271484375000000000   0.74033123254776000976562500000000
0.83223468065261840820312500000000   0.76963853836059570312500000000000
NaN   NaN
0.90680700540542602539062500000000   0.53663456439971923828125000000000
0.92441350221633911132812500000000   0.49288636445999145507812500000000
0.95369142293930053710937500000000   0.44359856843948364257812500000000
0.97939479351043701171875000000000   0.41205295920372009277343750000000
1.00839483737945556640625000000000   0.38407853245735168457031250000000
1.05830490589141845703125000000000   0.34882277250289916992187500000000
1.09507298469543457031250000000000   0.33014723658561706542968750000000
1.13357651233673095703125000000000   0.31679341197013854980468750000000
1.17334055900573730468750000000000   0.30792441964149475097656250000000
1.23510777950286865234375000000000   0.30336910486221313476562500000000
1.27621340751647949218750000000000   0.30662792921066284179687500000000
1.31668877601623535156250000000000   0.31492134928703308105468750000000
1.35512697696685791015625000000000   0.32815265655517578125000000000000
1.39192819595336914062500000000000   0.34579244256019592285156250000000
1.44220042228698730468750000000000   0.38037732243537902832031250000000
1.47138535976409912109375000000000   0.40846651792526245117187500000000
1.50517463684082031250000000000000   0.45029348134994506835937500000000
NaN   NaN
1.44937157630920410156250000000000   -0.04772285372018814086914062500000
1.43272674083709716796875000000000   -0.13414239883422851562500000000000
1.39462327957153320312500000000000   -0.23048917949199676513671875000000
1.33834350109100341796875000000000   -0.31608602404594421386718750000000
1.28089439868927001953125000000000   -0.37499445676803588867187500000000
1.24950790405273437500000000000000   -0.40109094977378845214843750000000
1.19760251045227050781250000000000   -0.43405225872993469238281250000000
1.10551977157592773437500000000000   -0.47633701562881469726562500000000
1.00536739826202392578125000000000   -0.49882614612579345703125000000000
0.92325848340988159179687500000000   -0.50220149755477905273437500000000
0.84202116727828979492187500000000   -0.49221500754356384277343750000000
0.76387095451354980468750000000000   -0.46940869092941284179687500000000
0.67223262786865234375000000000000   -0.42274296283721923828125000000000
0.59173929691314697265625000000000   -0.35933300852775573730468750000000
0.52669084072113037109375000000000   -0.28149035573005676269531250000000
0.47821387648582458496093750000000   -0.19186730682849884033203125000000
0.44847181439399719238281250000000   -0.09366580098867416381835937500000
0.43926596641540527343750000000000   -0.01239578239619731903076171875000
0.44673755764961242675781250000000   0.08995698392391204833984375000000
0.47445908188819885253906250000000   0.18861564993858337402343750000000
0.52144628763198852539062500000000   0.27910432219505310058593750000000
0.58585286140441894531250000000000   0.35952147841453552246093750000000
0.64766323566436767578125000000000   0.41332232952117919921875000000000
0.69882738590240478515625000000000   0.44545090198516845703125000000000
0.75384283065795898437500000000000   0.47216600179672241210937500000000
0.81206101179122924804687500000000   0.49185311794281005859375000000000
0.87262111902236938476562500000000   0.50522494316101074218750000000000
0.93406629562377929687500000000000   0.51181823015213012695312500000000
0.97467118501663208007812500000000   0.51037228107452392578125000000000
1.05574274063110351562500000000000   0.50013816356658935546875000000000
1.11458551883697509765625000000000   0.48291590809822082519531250000000
1.17166733741760253906250000000000   0.45952504873275756835937500000000
1.24187016487121582031250000000000   0.41814196109771728515625000000000
1.28993940353393554687500000000000   0.37920331954956054687500000000000
1.33291351795196533203125000000000   0.33518078923225402832031250000000
1.37048351764678955078125000000000   0.28582814335823059082031250000000
1.40198600292205810546875000000000   0.23276272416114807128906250000000
1.43889605998992919921875000000000   0.13763947784900665283203125000000
1.45167839527130126953125000000000   0.07751721888780593872070312500000
1.45709419250488281250000000000000   0.01652778685092926025390625000000
1.45095074176788330078125000000000   -0.07987546175718307495117187500000
NaN   NaN
1.01790618896484375000000000000000   -0.05236160010099411010742187500000
0.98462641239166259765625000000000   -0.05182579159736633300781250000000
0.93529409170150756835937500000000   -0.05604672059416770935058593750000
0.87546187639236450195312500000000   -0.07277008891105651855468750000000
0.83852821588516235351562500000000   -0.08950553834438323974609375000000
0.80330240726470947265625000000000   -0.10973598062992095947265625000000
0.75637543201446533203125000000000   -0.14977590739727020263671875000000
0.72928583621978759765625000000000   -0.17981012165546417236328125000000
0.70620965957641601562500000000000   -0.21339450776576995849609375000000
0.67926061153411865234375000000000   -0.26846614480018615722656250000000
0.66238319873809814453125000000000   -0.32818305492401123046875000000000
0.65645080804824829101562500000000   -0.38953974843025207519531250000000
0.66217529773712158203125000000000   -0.45054826140403747558593750000000
0.67882019281387329101562500000000   -0.50977510213851928710937500000000
0.69542914628982543945312500000000   -0.54677194356918334960937500000000
0.71710985898971557617187500000000   -0.58233845233917236328125000000000
0.75653713941574096679687500000000   -0.62908142805099487304687500000000
0.80377858877182006835937500000000   -0.66805928945541381835937500000000
0.83882838487625122070312500000000   -0.68923604488372802734375000000000
0.87620979547500610351562500000000   -0.70584762096405029296875000000000
0.91480660438537597656250000000000   -0.71755766868591308593750000000000
0.95500773191452026367187500000000   -0.72471463680267333984375000000000
0.99583363533020019531250000000000   -0.72632122039794921875000000000000
1.05705213546752929687500000000000   -0.71978867053985595703125000000000
1.11587059497833251953125000000000   -0.70276755094528198242187500000000
1.17149138450622558593750000000000   -0.67611223459243774414062500000000
1.20484542846679687500000000000000   -0.65176439285278320312500000000000
1.23447787761688232421875000000000   -0.62451362609863281250000000000000
1.27361500263214111328125000000000   -0.57654964923858642578125000000000
1.29371190071105957031250000000000   -0.54068887233734130859375000000000
1.30990993976593017578125000000000   -0.50393790006637573242187500000000
1.32531809806823730468750000000000   -0.44490283727645874023437500000000
1.32980418205261230468750000000000   -0.38359448313713073730468750000000
1.32598376274108886718750000000000   -0.34306177496910095214843750000000
1.31786167621612548828125000000000   -0.30301794409751892089843750000000
1.29618835449218750000000000000000   -0.24484950304031372070312500000000
1.26478922367095947265625000000000   -0.19249348342418670654296875000000
1.22401869297027587890625000000000   -0.14570228755474090576171875000000
1.17603504657745361328125000000000   -0.10840658843517303466796875000000
1.12202811241149902343750000000000   -0.08002553135156631469726562500000
1.06307339668273925781250000000000   -0.06168258562684059143066406250000
1.01308214664459228515625000000000   -0.05465713143348693847656250000000
0.98041838407516479492187500000000   -0.05430401861667633056640625000000
NaN   NaN
0.86415231227874755859375000000000   -0.60907721519470214843750000000000
0.86015415191650390625000000000000   -0.62632608413696289062500000000000
0.85465669631958007812500000000000   -0.64564931392669677734375000000000
0.84301227331161499023437500000000   -0.68012642860412597656250000000000
0.83557802438735961914062500000000   -0.69901895523071289062500000000000
0.81844037771224975585937500000000   -0.73648470640182495117187500000000
0.80881536006927490234375000000000   -0.75482589006423950195312500000000
0.79845917224884033203125000000000   -0.77187430858612060546875000000000
NaN   NaN
0.38786488771438598632812500000000   -0.48773097991943359375000000000000
0.37809890508651733398437500000000   -0.48022791743278503417968750000000
0.34204462170600891113281250000000   -0.45883014798164367675781250000000
0.30606266856193542480468750000000   -0.44273567199707031250000000000000
0.28780257701873779296875000000000   -0.43608835339546203613281250000000
0.24821606278419494628906250000000   -0.42599993944168090820312500000000
0.20757327973842620849609375000000   -0.42010870575904846191406250000000
0.18728674948215484619140625000000   -0.41888830065727233886718750000000
0.12587493658065795898437500000000   -0.42482787370681762695312500000000
0.08623757958412170410156250000000   -0.43432036042213439941406250000000
0.04778425395488739013671875000000   -0.44791534543037414550781250000000
-0.00628861226141452789306640625000   -0.47772869467735290527343750000000
-0.01789477840065956115722656250000   -0.48679384589195251464843750000000
NaN   NaN
0.41998791694641113281250000000000   -0.60766160488128662109375000000000
0.45342147350311279296875000000000   -0.61829638481140136718750000000000
0.48393777012825012207031250000000   -0.63034391403198242187500000000000
0.52033066749572753906250000000000   -0.64778840541839599609375000000000
0.53806227445602416992187500000000   -0.65770840644836425781250000000000
0.57316046953201293945312500000000   -0.67993366718292236328125000000000
0.60582184791564941406250000000000   -0.70447266101837158203125000000000
0.63662707805633544921875000000000   -0.73227787017822265625000000000000
0.64672803878784179687500000000000   -0.74236297607421875000000000000000
NaN   NaN
0.12305632233619689941406250000000   -0.63335651159286499023437500000000
0.11092381924390792846679687500000   -0.63097947835922241210937500000000
0.07666411995887756347656250000000   -0.62680339813232421875000000000000
0.04050824418663978576660156250000   -0.62682998180389404296875000000000
0.00719354022294282913208007812500   -0.62932974100112915039062500000000
NaN   NaN
0.28605005145072937011718750000000   -0.69470202922821044921875000000000
0.30757099390029907226562500000000   -0.70002210140228271484375000000000
0.33400824666023254394531250000000   -0.70818752050399780273437500000000
0.35064435005187988281250000000000   -0.71399635076522827148437500000000
0.36937826871871948242187500000000   -0.72147244215011596679687500000000
0.38819742202758789062500000000000   -0.73001354932785034179687500000000
0.41729024052619934082031250000000   -0.74469816684722900390625000000000
NaN   NaN
0.75644284486770629882812500000000   -0.34179511666297912597656250000000
0.79320144653320312500000000000000   -0.28961560130119323730468750000000
0.81854790449142456054687500000000   -0.23432175815105438232421875000000
0.82978409528732299804687500000000   -0.19482541084289550781250000000000
0.83625674247741699218750000000000   -0.15429548919200897216796875000000
0.83650052547454833984375000000000   -0.09287086129188537597656250000000
0.83038926124572753906250000000000   -0.05267339199781417846679687500000
0.81951528787612915039062500000000   -0.01304163224995136260986328125000
0.79440671205520629882812500000000   0.04275147989392280578613281250000
0.75940936803817749023437500000000   0.09318540990352630615234375000000
0.71624368429183959960937500000000   0.13673816621303558349609375000000
0.68334364891052246093750000000000   0.16065129637718200683593750000000
0.64795440435409545898437500000000   0.18041254580020904541015625000000
0.59055429697036743164062500000000   0.20200017094612121582031250000000
0.53096014261245727539062500000000   0.21240985393524169921875000000000
0.46931844949722290039062500000000   0.21220029890537261962890625000000
0.40832883119583129882812500000000   0.20080257952213287353515625000000
0.35025769472122192382812500000000   0.17891137301921844482421875000000
0.31477200984954833984375000000000   0.15858490765094757080078125000000
0.28174674510955810546875000000000   0.13403081893920898437500000000000
0.23897852003574371337890625000000   0.09020906686782836914062500000000
0.20463278889656066894531250000000   0.03929919004440307617187500000000
0.18020884692668914794921875000000   -0.01612683199346065521240234375000
0.16591337323188781738281250000000   -0.07665671408176422119140625000000
0.16292953491210937500000000000000   -0.11789087951183319091796875000000
0.16489478945732116699218750000000   -0.15880338847637176513671875000000
0.17688542604446411132812500000000   -0.21895921230316162109375000000000
0.19100482761859893798828125000000   -0.25741821527481079101562500000000
0.20980718731880187988281250000000   -0.29379823803901672363281250000000
0.24533109366893768310546875000000   -0.34395483136177062988281250000000
0.28931352496147155761718750000000   -0.38679257035255432128906250000000
0.34076753258705139160156250000000   -0.42088484764099121093750000000000
0.39723536372184753417968750000000   -0.44481152296066284179687500000000
0.45755171775817871093750000000000   -0.45795813202857971191406250000000
0.51869583129882812500000000000000   -0.46028995513916015625000000000000
0.53891313076019287109375000000000   -0.45832484960556030273437500000000
0.57945930957794189453125000000000   -0.45130395889282226562500000000000
0.61872982978820800781250000000000   -0.43927183747291564941406250000000
0.67407119274139404296875000000000   -0.41270029544830322265625000000000
0.73755872249603271484375000000000   -0.36370700597763061523437500000000
0.77552402019500732421875000000000   -0.31888884305953979492187500000000
NaN   NaN
1.11104631423950195312500000000000   -0.49954459071159362792968750000000
1.14155876636505126953125000000000   -0.51736074686050415039062500000000
1.18430566787719726562500000000000   -0.54777991771697998046875000000000
1.21560001373291015625000000000000   -0.57443112134933471679687500000000
1.24466061592102050781250000000000   -0.60397255420684814453125000000000
1.27118051052093505859375000000000   -0.63521158695220947265625000000000
1.28366100788116455078125000000000   -0.65126365423202514648437500000000
1.29537141323089599609375000000000   -0.66871023178100585937500000000000
1.31667304039001464843750000000000   -0.70303791761398315429687500000000
1.32617807388305664062500000000000   -0.72066551446914672851562500000000
1.33947122097015380859375000000000   -0.74919009208679199218750000000000
NaN   NaN
1.37226617336273193359375000000000   -0.40669900178909301757812500000000
1.37226629257202148437500000000000   -0.34262821078300476074218750000000
1.36180675029754638671875000000000   -0.28313255310058593750000000000000
1.33967459201812744140625000000000   -0.22554123401641845703125000000000
1.31955265998840332031250000000000   -0.18979397416114807128906250000000
1.29513037204742431640625000000000   -0.15673854947090148925781250000000
1.25123739242553710937500000000000   -0.11333121359348297119140625000000
1.20092260837554931640625000000000   -0.07912273705005645751953125000000
1.16434872150421142578125000000000   -0.06191163882613182067871093750000
1.12526166439056396484375000000000   -0.04874421656131744384765625000000
1.06476342678070068359375000000000   -0.03819746896624565124511718750000
1.00312602519989013671875000000000   -0.03855836763978004455566406250000
0.94275122880935668945312500000000   -0.05036253109574317932128906250000
0.90480262041091918945312500000000   -0.06400838494300842285156250000000
0.86800360679626464843750000000000   -0.08246690034866333007812500000000
0.81835460662841796875000000000000   -0.11806222796440124511718750000000
0.77592486143112182617187500000000   -0.16208758950233459472656250000000
0.74213868379592895507812500000000   -0.21327604353427886962890625000000
0.71803611516952514648437500000000   -0.26984369754791259765625000000000
0.70793741941452026367187500000000   -0.30945673584938049316406250000000
0.70219027996063232421875000000000   -0.34931203722953796386718750000000
0.70371609926223754882812500000000   -0.41148057579994201660156250000000
0.71613091230392456054687500000000   -0.47133362293243408203125000000000
0.73941594362258911132812500000000   -0.52835142612457275390625000000000
0.76049727201461791992187500000000   -0.56384909152984619140625000000000
0.78559255599975585937500000000000   -0.59607541561126708984375000000000
0.83044052124023437500000000000000   -0.63848114013671875000000000000000
0.88176995515823364257812500000000   -0.67226481437683105468750000000000
0.91861623525619506835937500000000   -0.68843662738800048828125000000000
0.95728319883346557617187500000000   -0.70102834701538085937500000000000
1.01791346073150634765625000000000   -0.70979702472686767578125000000000
1.07905828952789306640625000000000   -0.70765393972396850585937500000000
1.11950051784515380859375000000000   -0.69924926757812500000000000000000
1.15900182723999023437500000000000   -0.68692314624786376953125000000000
1.17820727825164794921875000000000   -0.67967039346694946289062500000000
1.21427667140960693359375000000000   -0.65954166650772094726562500000000
1.24766337871551513671875000000000   -0.63755714893341064453125000000000
1.26308763027191162109375000000000   -0.62347358465194702148437500000000
1.30473947525024414062500000000000   -0.57932573556900024414062500000000
1.32726740837097167968750000000000   -0.54481321573257446289062500000000
1.34623122215270996093750000000000   -0.50851565599441528320312500000000
1.36017727851867675781250000000000   -0.47054544091224670410156250000000
1.36916899681091308593750000000000   -0.43215900659561157226562500000000
1.37435841560363769531250000000000   -0.37805643677711486816406250000000
NaN   NaN
1.46125197410583496093750000000000   -0.04554580897092819213867187500000
1.46169221401214599609375000000000   -0.04475792497396469116210937500000
1.46727144718170166015625000000000   -0.02439335174858570098876953125000
1.47631204128265380859375000000000   0.00142430467531085014343261718750
1.48231291770935058593750000000000   0.01751873269677162170410156250000
1.49600613117218017578125000000000   0.04926209151744842529296875000000
NaN   NaN
1.17436206340789794921875000000000   -0.12275174260139465332031250000000
1.14519011974334716796875000000000   -0.13997463881969451904296875000000
1.12051463127136230468750000000000   -0.15819264948368072509765625000000
1.07657957077026367187500000000000   -0.19991482794284820556640625000000
1.04083323478698730468750000000000   -0.24981735646724700927734375000000
1.02209353446960449218750000000000   -0.28484463691711425781250000000000
1.00298154354095458984375000000000   -0.34433591365814208984375000000000
0.99609559774398803710937500000000   -0.38499319553375244140625000000000
0.99415522813796997070312500000000   -0.42615240812301635742187500000000
1.00035440921783447265625000000000   -0.48703747987747192382812500000000
1.01764154434204101562500000000000   -0.54546499252319335937500000000000
1.03500699996948242187500000000000   -0.58290237188339233398437500000000
1.06910204887390136718750000000000   -0.63362193107604980468750000000000
1.11213779449462890625000000000000   -0.67757183313369750976562500000000
1.12842559814453125000000000000000   -0.69035410881042480468750000000000
1.16234314441680908203125000000000   -0.71155726909637451171875000000000
1.21850180625915527343750000000000   -0.73874449729919433593750000000000
1.25758326053619384765625000000000   -0.74963372945785522460937500000000
1.31180810928344726562500000000000   -0.75762796401977539062500000000000
NaN   NaN
1.17063474655151367187500000000000   -0.21656598150730133056640625000000
1.16048586368560791015625000000000   -0.16867749392986297607421875000000
1.15616559982299804687500000000000   -0.13155569136142730712890625000000
1.15452778339385986328125000000000   -0.09054259210824966430664062500000
1.15850210189819335937500000000000   -0.02936966158449649810791015625000
1.16498434543609619140625000000000   0.01169019192457199096679687500000
1.17488646507263183593750000000000   0.05146841704845428466796875000000
1.18801295757293701171875000000000   0.09064292162656784057617187500000
1.21347010135650634765625000000000   0.14688034355640411376953125000000
1.24522280693054199218750000000000   0.19950084388256072998046875000000
1.27003955841064453125000000000000   0.23227661848068237304687500000000
1.29720139503479003906250000000000   0.26289597153663635253906250000000
1.32670938968658447265625000000000   0.29093894362449645996093750000000
1.37499189376831054687500000000000   0.32876703143119812011718750000000
1.40953731536865234375000000000000   0.35050433874130249023437500000000
1.44573497772216796875000000000000   0.36931201815605163574218750000000
1.49448835849761962890625000000000   0.38917258381843566894531250000000
NaN   NaN
0.89254093170166015625000000000000   0.37444081902503967285156250000000
0.82909762859344482421875000000000   0.36696082353591918945312500000000
0.77087217569351196289062500000000   0.34901794791221618652343750000000
0.71633780002593994140625000000000   0.32117274403572082519531250000000
0.68331754207611083984375000000000   0.29712113738059997558593750000000
0.65336287021636962890625000000000   0.26973590254783630371093750000000
0.62729501724243164062500000000000   0.23826715350151062011718750000000
0.60490703582763671875000000000000   0.20418757200241088867187500000000
0.57901030778884887695312500000000   0.14821502566337585449218750000000
0.56362849473953247070312500000000   0.08874966949224472045898437500000
0.55970877408981323242187500000000   0.04803303256630897521972656250000
0.56093186140060424804687500000000   0.00648404005914926528930664062500
0.56685161590576171875000000000000   -0.03397179022431373596191406250000
0.57763886451721191406250000000000   -0.07338581234216690063476562500000
0.60269469022750854492187500000000   -0.12949968874454498291015625000000
0.62480777502059936523437500000000   -0.16420942544937133789062500000000
0.65118813514709472656250000000000   -0.19585934281349182128906250000000
0.69693738222122192382812500000000   -0.23641422390937805175781250000000
0.73120248317718505859375000000000   -0.25823625922203063964843750000000
0.76768660545349121093750000000000   -0.27643552422523498535156250000000
0.82592934370040893554687500000000   -0.29429969191551208496093750000000
0.90780669450759887695312500000000   -0.30149018764495849609375000000000
0.94870454072952270507812500000000   -0.29711851477622985839843750000000
1.00828039646148681640625000000000   -0.28204026818275451660156250000000
1.06426012516021728515625000000000   -0.25689059495925903320312500000000
1.11395752429962158203125000000000   -0.22179865837097167968750000000000
1.15697026252746582031250000000000   -0.17828756570816040039062500000000
1.19077384471893310546875000000000   -0.12766388058662414550781250000000
1.21543717384338378906250000000000   -0.07146621495485305786132812500000
1.22937488555908203125000000000000   -0.01123125199228525161743164062500
1.23253786563873291015625000000000   0.02973660826683044433593750000000
1.23065233230590820312500000000000   0.07046012580394744873046875000000
1.21850860118865966796875000000000   0.13033428788185119628906250000000
1.20393931865692138671875000000000   0.16856437921524047851562500000000
1.18510985374450683593750000000000   0.20496551692485809326171875000000
1.14961242675781250000000000000000   0.25407621264457702636718750000000
1.10529625415802001953125000000000   0.29672813415527343750000000000000
1.05419874191284179687500000000000   0.33082428574562072753906250000000
0.99791902303695678710937500000000   0.35481512546539306640625000000000
0.93778663873672485351562500000000   0.36803627014160156250000000000000
0.90507882833480834960937500000000   0.37067851424217224121093750000000
0.86578440666198730468750000000000   0.36945080757141113281250000000000
NaN   NaN
1.28743004798889160156250000000000   0.58776444196701049804687500000000
1.30810725688934326171875000000000   0.59796178340911865234375000000000
1.33340072631835937500000000000000   0.60906678438186645507812500000000
1.36827421188354492187500000000000   0.62210905551910400390625000000000
1.38853085041046142578125000000000   0.62802016735076904296875000000000
1.40834498405456542968750000000000   0.63316583633422851562500000000000
1.42811095714569091796875000000000   0.63738328218460083007812500000000
1.44805753231048583984375000000000   0.64073079824447631835937500000000
1.46810352802276611328125000000000   0.64315426349639892578125000000000
1.50104916095733642578125000000000   0.64592313766479492187500000000000
NaN   NaN
0.98005968332290649414062500000000   0.62933140993118286132812500000000
0.94741559028625488281250000000000   0.62669861316680908203125000000000
0.89852797985076904296875000000000   0.61594969034194946289062500000000
0.84124392271041870117187500000000   0.59420895576477050781250000000000
0.78856402635574340820312500000000   0.56180006265640258789062500000000
0.74216383695602416992187500000000   0.52165681123733520507812500000000
0.70391309261322021484375000000000   0.47243767976760864257812500000000
0.68449717760086059570312500000000   0.43646752834320068359375000000000
0.66932547092437744140625000000000   0.39874076843261718750000000000000
0.65874987840652465820312500000000   0.35917186737060546875000000000000
0.65307849645614624023437500000000   0.31897896528244018554687500000000
0.65373969078063964843750000000000   0.25768223404884338378906250000000
0.66004282236099243164062500000000   0.21718940138816833496093750000000
0.67124527692794799804687500000000   0.17786552011966705322265625000000
0.69672107696533203125000000000000   0.12200691550970077514648437500000
0.73169791698455810546875000000000   0.07134571671485900878906250000000
0.77566415071487426757812500000000   0.02819721773266792297363281250000
0.82649409770965576171875000000000   -0.00608160905539989471435546875000
0.86265081167221069335937500000000   -0.02282631210982799530029296875000
0.90209335088729858398437500000000   -0.03615697473287582397460937500000
0.94209939241409301757812500000000   -0.04418284073472023010253906250000
0.98287308216094970703125000000000   -0.04746536910533905029296875000000
1.04426193237304687500000000000000   -0.04308639466762542724609375000000
1.10345780849456787109375000000000   -0.02726580761373043060302734375000
1.15850186347961425781250000000000   -0.00140877813100814819335937500000
1.20854318141937255859375000000000   0.03472578525543212890625000000000
1.25128412246704101562500000000000   0.07915177196264266967773437500000
1.28474998474121093750000000000000   0.13032886385917663574218750000000
1.30841898918151855468750000000000   0.18690770864486694335937500000000
1.32123851776123046875000000000000   0.24640487134456634521484375000000
1.32355082035064697265625000000000   0.28723064064979553222656250000000
1.32097005844116210937500000000000   0.32807794213294982910156250000000
1.31331455707550048828125000000000   0.36854073405265808105468750000000
1.30128908157348632812500000000000   0.40735912322998046875000000000000
1.27433991432189941406250000000000   0.46285298466682434082031250000000
1.23802113533020019531250000000000   0.51246529817581176757812500000000
1.19327175617218017578125000000000   0.55446475744247436523437500000000
1.14195883274078369140625000000000   0.58761972188949584960937500000000
1.08510446548461914062500000000000   0.61098164319992065429687500000000
1.04535865783691406250000000000000   0.62055861949920654296875000000000
1.00636160373687744140625000000000   0.62542593479156494140625000000000
0.95129501819610595703125000000000   0.62425929307937622070312500000000
NaN   NaN
1.20407044887542724609375000000000   0.61173993349075317382812500000000
1.25153267383575439453125000000000   0.60767775774002075195312500000000
1.28822171688079833984375000000000   0.60112845897674560546875000000000
1.32802605628967285156250000000000   0.59111350774765014648437500000000
1.36674320697784423828125000000000   0.57779771089553833007812500000000
1.38602626323699951171875000000000   0.56999242305755615234375000000000
1.42318212985992431640625000000000   0.55187910795211791992187500000000
1.45812010765075683593750000000000   0.53130280971527099609375000000000
1.50283920764923095703125000000000   0.49903866648674011230468750000000
NaN   NaN
0.94659537076950073242187500000000   0.69913566112518310546875000000000
0.88502317667007446289062500000000   0.71487432718276977539062500000000
0.82503235340118408203125000000000   0.71886324882507324218750000000000
0.78424751758575439453125000000000   0.71518617868423461914062500000000
0.74351966381072998046875000000000   0.70669919252395629882812500000000
0.68563228845596313476562500000000   0.68458306789398193359375000000000
0.63301652669906616210937500000000   0.65328121185302734375000000000000
0.58708685636520385742187500000000   0.61187404394149780273437500000000
0.54938435554504394531250000000000   0.56389170885086059570312500000000
0.52974760532379150390625000000000   0.52773374319076538085937500000000
0.51403349637985229492187500000000   0.49042254686355590820312500000000
0.50389522314071655273437500000000   0.45043590664863586425781250000000
0.49808812141418457031250000000000   0.41012939810752868652343750000000
0.49877193570137023925781250000000   0.34889942407608032226562500000000
0.51074308156967163085937500000000   0.28814426064491271972656250000000
0.53333544731140136718750000000000   0.23098111152648925781250000000000
0.56555402278900146484375000000000   0.17876525223255157470703125000000
0.59249651432037353515625000000000   0.14754016697406768798828125000000
0.62297940254211425781250000000000   0.11994497478008270263671875000000
0.67398220300674438476562500000000   0.08565389364957809448242187500000
0.73008924722671508789062500000000   0.06176530569791793823242187500000
0.78986597061157226562500000000000   0.04825291037559509277343750000000
0.85063445568084716796875000000000   0.04569040983915328979492187500000
0.91118645668029785156250000000000   0.05442116037011146545410156250000
0.95022928714752197265625000000000   0.06602615863084793090820312500000
0.98762089014053344726562500000000   0.08221977204084396362304687500000
1.03967690467834472656250000000000   0.11532812565565109252929687500000
1.08447182178497314453125000000000   0.15721556544303894042968750000000
1.12161600589752197265625000000000   0.20662996172904968261718750000000
1.14077973365783691406250000000000   0.24317599833011627197265625000000
1.15543544292449951171875000000000   0.28163713216781616210937500000000
1.16821420192718505859375000000000   0.34131932258605957031250000000000
1.16999661922454833984375000000000   0.40290370583534240722656250000000
1.16058707237243652343750000000000   0.46330386400222778320312500000000
1.14836013317108154296875000000000   0.50181579589843750000000000000000
1.13125646114349365234375000000000   0.53923875093460083007812500000000
1.10991871356964111328125000000000   0.57408314943313598632812500000000
1.08465743064880371093750000000000   0.60616308450698852539062500000000
1.03987169265747070312500000000000   0.64782023429870605468750000000000
0.98823434114456176757812500000000   0.68089413642883300781250000000000
0.92033392190933227539062500000000   0.70729708671569824218750000000000
NaN   NaN
1.43048977851867675781250000000000   0.69598358869552612304687500000000
1.43646454811096191406250000000000   0.69589060544967651367187500000000
1.45378160476684570312500000000000   0.69490224123001098632812500000000
1.48022973537445068359375000000000   0.69235569238662719726562500000000
1.49129450321197509765625000000000   0.69117754697799682617187500000000
1.49032044410705566406250000000000   0.69114589691162109375000000000000
NaN   NaN
1.17626500129699707031250000000000   0.47440612316131591796875000000000
1.12733924388885498046875000000000   0.43303596973419189453125000000000
1.08879244327545166015625000000000   0.38644737005233764648437500000000
1.07750678062438964843750000000000   0.36969587206840515136718750000000
1.05883717536926269531250000000000   0.33288118243217468261718750000000
1.03908860683441162109375000000000   0.27494761347770690917968750000000
1.03006374835968017578125000000000   0.21406269073486328125000000000000
1.03226327896118164062500000000000   0.15213753283023834228515625000000
1.04002332687377929687500000000000   0.11211197823286056518554687500000
1.05265283584594726562500000000000   0.07323513180017471313476562500000
1.08053576946258544921875000000000   0.01862076483666896820068359375000
1.11783289909362792968750000000000   -0.03107492998242378234863281250000
1.16338324546813964843750000000000   -0.07242252677679061889648437500000
1.21596789360046386718750000000000   -0.10464847087860107421875000000000
1.27281093597412109375000000000000   -0.12707680463790893554687500000000
1.33282017707824707031250000000000   -0.13848654925823211669921875000000
1.39414286613464355468750000000000   -0.13855049014091491699218750000000
1.45453131198883056640625000000000   -0.12800289690494537353515625000000
1.49344420433044433593750000000000   -0.11484237760305404663085937500000
1.52434563636779785156250000000000   -0.10064344853162765502929687500000
NaN   NaN
1.36992752552032470703125000000000   0.26723977923393249511718750000000
1.35787427425384521484375000000000   0.29994934797286987304687500000000
1.34850931167602539062500000000000   0.33116781711578369140625000000000
1.33562672138214111328125000000000   0.39149224758148193359375000000000
1.33052015304565429687500000000000   0.45310807228088378906250000000000
1.33131039142608642578125000000000   0.49439120292663574218750000000000
1.33520066738128662109375000000000   0.53438770771026611328125000000000
1.34292030334472656250000000000000   0.57466948032379150390625000000000
1.36005532741546630859375000000000   0.63361746072769165039062500000000
1.38440799713134765625000000000000   0.69027197360992431640625000000000
1.40423154830932617187500000000000   0.72627097368240356445312500000000
1.42173206806182861328125000000000   0.75370919704437255859375000000000
NaN   NaN
1.35932934284210205078125000000000   0.19052988290786743164062500000000
1.35745704174041748046875000000000   0.16897378861904144287109375000000
1.35741913318634033203125000000000   0.14266759157180786132812500000000
1.36017429828643798828125000000000   0.10652553290128707885742187500000
1.36817467212677001953125000000000   0.06579814106225967407226562500000
1.38071322441101074218750000000000   0.02687997370958328247070312500000
1.38898515701293945312500000000000   0.00820109527558088302612304687500
1.40834200382232666015625000000000   -0.02790985628962516784667968750000
1.41971421241760253906250000000000   -0.04521421343088150024414062500000
1.43228423595428466796875000000000   -0.06164740025997161865234375000000
1.45935201644897460937500000000000   -0.09137067198753356933593750000000
1.49018156528472900390625000000000   -0.11814340949058532714843750000000
1.49920165538787841796875000000000   -0.12438047677278518676757812500000
NaN   NaN
1.27066874504089355468750000000000   0.43416059017181396484375000000000
1.25843453407287597656250000000000   0.46781241893768310546875000000000
1.24924194812774658203125000000000   0.49846875667572021484375000000000
1.24478006362915039062500000000000   0.51776492595672607421875000000000
1.23758137226104736328125000000000   0.55815541744232177734375000000000
1.23373866081237792968750000000000   0.59960597753524780273437500000000
1.23323249816894531250000000000000   0.64023822546005249023437500000000
1.23587667942047119140625000000000   0.68110227584838867187500000000000
1.24158775806427001953125000000000   0.72146892547607421875000000000000
1.24914526939392089843750000000000   0.75418859720230102539062500000000
NaN   NaN
0.99286252260208129882812500000000   0.61346226930618286132812500000000
0.94009476900100708007812500000000   0.57840037345886230468750000000000
0.91101932525634765625000000000000   0.55084335803985595703125000000000
0.88443070650100708007812500000000   0.51944977045059204101562500000000
0.85136282444000244140625000000000   0.46714472770690917968750000000000
0.82886910438537597656250000000000   0.41031050682067871093750000000000
0.81678628921508789062500000000000   0.34948778152465820312500000000000
0.81499701738357543945312500000000   0.30885446071624755859375000000000
0.81812202930450439453125000000000   0.26806420087814331054687500000000
0.83230084180831909179687500000000   0.20883418619632720947265625000000
0.85688203573226928710937500000000   0.15287682414054870605468750000000
0.89161503314971923828125000000000   0.10200775414705276489257812500000
0.91933894157409667968750000000000   0.07234817743301391601562500000000
0.95061480998992919921875000000000   0.04557218402624130249023437500000
0.98480230569839477539062500000000   0.02345628291368484497070312500000
1.02135026454925537109375000000000   0.00469730235636234283447265625000
1.08004462718963623046875000000000   -0.01369819976389408111572265625000
1.14110291004180908203125000000000   -0.02178434282541275024414062500000
1.20238411426544189453125000000000   -0.01824700087308883666992187500000
1.24280560016632080078125000000000   -0.00964514352381229400634765625000
1.28188097476959228515625000000000   0.00395606458187103271484375000000
1.33583712577819824218750000000000   0.03248529136180877685546875000000
1.38433074951171875000000000000000   0.07035814225673675537109375000000
1.42479658126831054687500000000000   0.11636101454496383666992187500000
1.44682645797729492187500000000000   0.15040156245231628417968750000000
1.46448230743408203125000000000000   0.18719151616096496582031250000000
1.48254144191741943359375000000000   0.24577671289443969726562500000000
1.49002635478973388671875000000000   0.30646955966949462890625000000000
1.48584473133087158203125000000000   0.36725467443466186523437500000000
1.47672390937805175781250000000000   0.40719196200370788574218750000000
1.46316671371459960937500000000000   0.44618532061576843261718750000000
1.43455040454864501953125000000000   0.49973431229591369628906250000000
1.39623093605041503906250000000000   0.54837918281555175781250000000000
1.35005855560302734375000000000000   0.58904558420181274414062500000000
1.31512677669525146484375000000000   0.61112540960311889648437500000000
1.27839636802673339843750000000000   0.62875622510910034179687500000000
1.21983325481414794921875000000000   0.64617091417312622070312500000000
1.15918195247650146484375000000000   0.65302014350891113281250000000000
1.09750914573669433593750000000000   0.64853930473327636718750000000000
1.03803181648254394531250000000000   0.63349604606628417968750000000000
0.97203665971755981445312500000000   0.60066145658493041992187500000000
NaN   NaN
0.74102199077606201171875000000000   0.09299961477518081665039062500000
0.71768778562545776367187500000000   0.04742643237113952636718750000000
0.68583047389984130859375000000000   -0.00156381726264953613281250000000
0.64613169431686401367187500000000   -0.04849907755851745605468750000000
0.61649978160858154296875000000000   -0.07718629390001296997070312500000
0.58485996723175048828125000000000   -0.10339019447565078735351562500000
0.53380334377288818359375000000000   -0.13741582632064819335937500000000
0.47929909825325012207031250000000   -0.16482038795948028564453125000000
0.42113959789276123046875000000000   -0.18583400547504425048828125000000
0.36116853356361389160156250000000   -0.19939316809177398681640625000000
0.29966226220130920410156250000000   -0.20582149922847747802734375000000
0.25835067033767700195312500000000   -0.20606186985969543457031250000000
0.19745194911956787109375000000000   -0.19994865357875823974609375000000
0.13729952275753021240234375000000   -0.18638440966606140136718750000000
0.07988266646862030029296875000000   -0.16554005444049835205078125000000
0.02459634467959403991699218750000   -0.13818401098251342773437500000000
-0.02062004245817661285400390625000   -0.10892021656036376953125000000000
NaN   NaN
0.28543558716773986816406250000000   -0.27763766050338745117187500000000
0.34466469287872314453125000000000   -0.30318400263786315917968750000000
0.38411125540733337402343750000000   -0.31353551149368286132812500000000
0.42451873421669006347656250000000   -0.31902208924293518066406250000000
0.48554909229278564453125000000000   -0.31795141100883483886718750000000
0.52609598636627197265625000000000   -0.31098774075508117675781250000000
0.56556051969528198242187500000000   -0.29933890700340270996093750000000
0.60308367013931274414062500000000   -0.28265303373336791992187500000000
0.63841593265533447265625000000000   -0.26199284195899963378906250000000
0.68602639436721801757812500000000   -0.22324700653553009033203125000000
0.72545248270034790039062500000000   -0.17647098004817962646484375000000
0.75569069385528564453125000000000   -0.12323791533708572387695312500000
0.77672791481018066406250000000000   -0.06556382030248641967773437500000
0.78659534454345703125000000000000   -0.00475367484614253044128417968750
0.78714168071746826171875000000000   0.03624282404780387878417968750000
0.78264087438583374023437500000000   0.07691160589456558227539062500000
0.76669925451278686523437500000000   0.13629785180091857910156250000000
0.74047070741653442382812500000000   0.19121147692203521728515625000000
0.71753978729248046875000000000000   0.22511026263236999511718750000000
0.69082605838775634765625000000000   0.25605189800262451171875000000000
0.64418697357177734375000000000000   0.29571759700775146484375000000000
0.60971260070800781250000000000000   0.31693100929260253906250000000000
0.57263469696044921875000000000000   0.33436712622642517089843750000000
0.51344013214111328125000000000000   0.35180854797363281250000000000000
0.45239669084548950195312500000000   0.35701301693916320800781250000000
0.39041665196418762207031250000000   0.35266566276550292968750000000000
0.33044970035552978515625000000000   0.33720326423645019531250000000000
0.29314187169075012207031250000000   0.31957674026489257812500000000000
0.25770917534828186035156250000000   0.29783031344413757324218750000000
0.21089003980159759521484375000000   0.25923326611518859863281250000000
0.17183993756771087646484375000000   0.21141692996025085449218750000000
0.14185008406639099121093750000000   0.15783180296421051025390625000000
0.12190295755863189697265625000000   0.09946303069591522216796875000000
0.11502563953399658203125000000000   0.05925851315259933471679687500000
0.11265084892511367797851562500000   0.01817903853952884674072265625000
0.11851869523525238037109375000000   -0.04290474206209182739257812500000
0.13557052612304687500000000000000   -0.10164527595043182373046875000000
0.16298201680183410644531250000000   -0.15695740282535552978515625000000
0.20010928809642791748046875000000   -0.20637427270412445068359375000000
0.24554359912872314453125000000000   -0.24780061841011047363281250000000
0.27301216125488281250000000000000   -0.26702091097831726074218750000000
0.30826604366302490234375000000000   -0.28609520196914672851562500000000
NaN   NaN
0.59229314327239990234375000000000   0.13156941533088684082031250000000
0.63400125503540039062500000000000   0.18520249426364898681640625000000
0.69271844625473022460937500000000   0.24189609289169311523437500000000
0.76000541448593139648437500000000   0.28830149769783020019531250000000
0.83380270004272460937500000000000   0.32397976517677307128906250000000
0.91178297996520996093750000000000   0.34697261452674865722656250000000
0.97269135713577270507812500000000   0.35585114359855651855468750000000
1.05431437492370605468750000000000   0.35600748658180236816406250000000
1.13569653034210205078125000000000   0.34302404522895812988281250000000
1.21278429031372070312500000000000   0.31731554865837097167968750000000
1.26816666126251220703125000000000   0.28983378410339355468750000000000
1.33561229705810546875000000000000   0.24280031025409698486328125000000
1.39538812637329101562500000000000   0.18603938817977905273437500000000
1.44465303421020507812500000000000   0.12057483196258544921875000000000
1.47366344928741455078125000000000   0.06707981973886489868164062500000
1.49675345420837402343750000000000   0.01011673267930746078491210937500
1.51810324192047119140625000000000   -0.08145774155855178833007812500000
NaN   NaN
1.01587402820587158203125000000000   -0.26224398612976074218750000000000
0.97311383485794067382812500000000   -0.28062197566032409667968750000000
0.94187682867050170898437500000000   -0.29956346750259399414062500000000
0.90906560420989990234375000000000   -0.32387351989746093750000000000000
0.87922286987304687500000000000000   -0.35324454307556152343750000000000
0.85326141119003295898437500000000   -0.38494458794593811035156250000000
0.83154660463333129882812500000000   -0.41973832249641418457031250000000
0.81460994482040405273437500000000   -0.45647829771041870117187500000000
0.80754965543746948242187500000000   -0.47650021314620971679687500000000
0.79719877243041992187500000000000   -0.51625055074691772460937500000000
0.79188787937164306640625000000000   -0.55613034963607788085937500000000
0.79150706529617309570312500000000   -0.59741276502609252929687500000000
0.79330509901046752929687500000000   -0.61800462007522583007812500000000
0.79999852180480957031250000000000   -0.65871942043304443359375000000000
0.81249004602432250976562500000000   -0.69803476333618164062500000000000
0.82857704162597656250000000000000   -0.73478597402572631835937500000000
0.84549975395202636718750000000000   -0.76424825191497802734375000000000
NaN   NaN
0.53364521265029907226562500000000   -0.30905219912528991699218750000000
0.48245850205421447753906250000000   -0.21540831029415130615234375000000
0.45336085557937622070312500000000   -0.11759296804666519165039062500000
0.44387286901473999023437500000000   -0.01571443676948547363281250000000
0.45517686009407043457031250000000   0.08604723215103149414062500000000
0.48711496591567993164062500000000   0.18382346630096435546875000000000
0.53750121593475341796875000000000   0.27288174629211425781250000000000
0.60451298952102661132812500000000   0.35033649206161499023437500000000
0.65168833732604980468750000000000   0.38949173688888549804687500000000
0.70321810245513916015625000000000   0.42307814955711364746093750000000
0.79643326997756958007812500000000   0.46314787864685058593750000000000
0.89651626348495483398437500000000   0.48440879583358764648437500000000
0.93772828578948974609375000000000   0.48812893033027648925781250000000
0.99888283014297485351562500000000   0.48605081439018249511718750000000
1.09904718399047851562500000000000   0.46656772494316101074218750000000
1.19354689121246337890625000000000   0.42738863825798034667968750000000
1.27867102622985839843750000000000   0.37019905447959899902343750000000
1.35060286521911621093750000000000   0.29719841480255126953125000000000
1.40644609928131103515625000000000   0.21067635715007781982421875000000
1.43807721138000488281250000000000   0.13471029698848724365234375000000
1.45972371101379394531250000000000   0.03546674177050590515136718750000
1.46017384529113769531250000000000   -0.06644854694604873657226562500000
1.44131898880004882812500000000000   -0.16753676533699035644531250000000
1.40254032611846923828125000000000   -0.26272130012512207031250000000000
1.35766410827636718750000000000000   -0.33175617456436157226562500000000
1.28721523284912109375000000000000   -0.40668535232543945312500000000000
1.20365226268768310546875000000000   -0.46503090858459472656250000000000
1.12942171096801757812500000000000   -0.49889746308326721191406250000000
1.03028321266174316406250000000000   -0.52445048093795776367187500000000
0.92831784486770629882812500000000   -0.52981477975845336914062500000000
0.82706612348556518554687500000000   -0.51431798934936523437500000000000
0.73118627071380615234375000000000   -0.47831577062606811523437500000000
0.64429175853729248046875000000000   -0.42413589358329772949218750000000
0.58436548709869384765625000000000   -0.36914098262786865234375000000000
0.52486807107925415039062500000000   -0.29128897190093994140625000000000
NaN   NaN
0.43593686819076538085937500000000   -0.65968525409698486328125000000000
0.43295475840568542480468750000000   -0.67270463705062866210937500000000
0.42971467971801757812500000000000   -0.69206529855728149414062500000000
0.42785468697547912597656250000000   -0.70608949661254882812500000000000
0.42694327235221862792968750000000   -0.72466820478439331054687500000000
0.42680189013481140136718750000000   -0.75903189182281494140625000000000
NaN   NaN
0.62160837650299072265625000000000   -0.50116950273513793945312500000000
0.67270958423614501953125000000000   -0.44336619973182678222656250000000
0.72054815292358398437500000000000   -0.40221306681632995605468750000000
0.79004049301147460937500000000000   -0.35778769850730895996093750000000
0.84606271982192993164062500000000   -0.33292260766029357910156250000000
0.92453449964523315429687500000000   -0.30995830893516540527343750000000
0.98572260141372680664062500000000   -0.30147725343704223632812500000000
1.02675127983093261718750000000000   -0.29970255494117736816406250000000
1.08804106712341308593750000000000   -0.30278807878494262695312500000000
1.12640869617462158203125000000000   -0.30961406230926513671875000000000
1.20674204826354980468750000000000   -0.33280113339424133300781250000000
1.28031837940216064453125000000000   -0.36793082952499389648437500000000
1.33232331275939941406250000000000   -0.40203380584716796875000000000000
1.37973630428314208984375000000000   -0.44218248128890991210937500000000
1.42151236534118652343750000000000   -0.48772421479225158691406250000000
1.46734356880187988281250000000000   -0.55405664443969726562500000000000
1.49498307704925537109375000000000   -0.61001521348953247070312500000000
1.51807773113250732421875000000000   -0.67838817834854125976562500000000
NaN   NaN
1.42446494102478027343750000000000   -0.16814589500427246093750000000000
1.40538835525512695312500000000000   -0.10205375403165817260742187500000
1.37832462787628173828125000000000   -0.04829547181725502014160156250000
1.34135878086090087890625000000000   0.00046117976307868957519531250000
1.31199598312377929687500000000000   0.02928046509623527526855468750000
1.27960371971130371093750000000000   0.05386125296354293823242187500000
1.24436593055725097656250000000000   0.07403396070003509521484375000000
1.20682775974273681640625000000000   0.09024896472692489624023437500000
1.14693319797515869140625000000000   0.10578055679798126220703125000000
1.08519506454467773437500000000000   0.11022897809743881225585937500000
1.04410600662231445312500000000000   0.10694098472595214843750000000000
1.00452756881713867187500000000000   0.09870792925357818603515625000000
0.96528393030166625976562500000000   0.08566810190677642822265625000000
0.92854541540145874023437500000000   0.06845968961715698242187500000000
0.87797451019287109375000000000000   0.03333105146884918212890625000000
0.83457595109939575195312500000000   -0.00955855660140514373779296875000
0.81020432710647583007812500000000   -0.04266111552715301513671875000000
0.78986221551895141601562500000000   -0.07842672616243362426757812500000
0.77410155534744262695312500000000   -0.11576995253562927246093750000000
0.76302880048751831054687500000000   -0.15525519847869873046875000000000
0.75568020343780517578125000000000   -0.21622493863105773925781250000000
0.75691705942153930664062500000000   -0.25701570510864257812500000000000
0.76303911209106445312500000000000   -0.29747247695922851562500000000000
0.78150069713592529296875000000000   -0.35628679394721984863281250000000
0.81040495634078979492187500000000   -0.41055268049240112304687500000000
0.84823471307754516601562500000000   -0.45875123143196105957031250000000
0.89472806453704833984375000000000   -0.49918287992477416992187500000000
0.94721513986587524414062500000000   -0.53088712692260742187500000000000
0.98471498489379882812500000000000   -0.54596883058547973632812500000000
1.02469623088836669921875000000000   -0.55705499649047851562500000000000
1.08535730838775634765625000000000   -0.56402248144149780273437500000000
1.14719653129577636718750000000000   -0.56004160642623901367187500000000
1.18733966350555419921875000000000   -0.55103313922882080078125000000000
1.24453639984130859375000000000000   -0.52856165170669555664062500000000
1.29637193679809570312500000000000   -0.49631175398826599121093750000000
1.34153425693511962890625000000000   -0.45444154739379882812500000000000
1.37813746929168701171875000000000   -0.40664917230606079101562500000000
1.40584135055541992187500000000000   -0.35154119133949279785156250000000
1.42273712158203125000000000000000   -0.29259139299392700195312500000000
1.42776954174041748046875000000000   -0.25241440534591674804687500000000
1.42808485031127929687500000000000   -0.21379905939102172851562500000000
1.42082023620605468750000000000000   -0.15876506268978118896484375000000
NaN   NaN
1.18024241924285888671875000000000   -0.15519118309020996093750000000000
1.11254727840423583984375000000000   -0.14974755048751831054687500000000
1.03308939933776855468750000000000   -0.13037057220935821533203125000000
0.95778787136077880859375000000000   -0.09997567534446716308593750000000
0.88752198219299316406250000000000   -0.05653888732194900512695312500000
0.82549828290939331054687500000000   -0.00292238686233758926391601562500
0.77349865436553955078125000000000   0.05931722372770309448242187500000
0.73189723491668701171875000000000   0.12961900234222412109375000000000
0.70158499479293823242187500000000   0.20553314685821533203125000000000
0.68400621414184570312500000000000   0.28531855344772338867187500000000
0.67922180891036987304687500000000   0.36662131547927856445312500000000
0.68751651048660278320312500000000   0.44822946190834045410156250000000
0.70238095521926879882812500000000   0.50815844535827636718750000000000
0.73290187120437622070312500000000   0.58401066064834594726562500000000
0.77518725395202636718750000000000   0.65338343381881713867187500000000
0.82860034704208374023437500000000   0.71621972322463989257812500000000
0.88484275341033935546875000000000   0.76496219635009765625000000000000
NaN   NaN
1.20856130123138427734375000000000   0.46175217628479003906250000000000
1.22422468662261962890625000000000   0.44811147451400756835937500000000
1.24502182006835937500000000000000   0.43217518925666809082031250000000
1.27567720413208007812500000000000   0.41286820173263549804687500000000
1.29456400871276855468750000000000   0.40316677093505859375000000000000
1.31319046020507812500000000000000   0.39499595761299133300781250000000
1.33227837085723876953125000000000   0.38776117563247680664062500000000
1.35193192958831787109375000000000   0.38175272941589355468750000000000
1.39102756977081298828125000000000   0.37342864274978637695312500000000
1.41200625896453857421875000000000   0.37086883187294006347656250000000
1.43213069438934326171875000000000   0.36976912617683410644531250000000
1.47330546379089355468750000000000   0.37158629298210144042968750000000
1.50581991672515869140625000000000   0.37620964646339416503906250000000
NaN   NaN
1.13400948047637939453125000000000   0.70105445384979248046875000000000
1.13019216060638427734375000000000   0.70453196763992309570312500000000
1.12468671798706054687500000000000   0.71014994382858276367187500000000
1.11793112754821777343750000000000   0.71631360054016113281250000000000
1.10921752452850341796875000000000   0.72504228353500366210937500000000
1.09869432449340820312500000000000   0.73603057861328125000000000000000
1.09205329418182373046875000000000   0.74330985546112060546875000000000
NaN   NaN
0.50503581762313842773437500000000   0.32706099748611450195312500000000
0.50139343738555908203125000000000   0.26323893666267395019531250000000
0.50912839174270629882812500000000   0.20288921892642974853515625000000
0.52768224477767944335937500000000   0.14397272467613220214843750000000
0.55673587322235107421875000000000   0.08974082022905349731445312500000
0.59474682807922363281250000000000   0.04170570150017738342285156250000
0.64102375507354736328125000000000   0.00160906650125980377197265625000
0.67570507526397705078125000000000   -0.02027999982237815856933593750000
0.71241885423660278320312500000000   -0.03790298849344253540039062500000
0.77098894119262695312500000000000   -0.05519433319568634033203125000000
0.83159178495407104492187500000000   -0.06159824132919311523437500000000
0.89245450496673583984375000000000   -0.05690605938434600830078125000000
0.93298858404159545898437500000000   -0.04754902422428131103515625000000
0.97122222185134887695312500000000   -0.03356321901082992553710937500000
1.02439236640930175781250000000000   -0.00428257882595062255859375000000
1.07204449176788330078125000000000   0.03474379330873489379882812500000
1.11193299293518066406250000000000   0.08140772581100463867187500000000
1.14292037487030029296875000000000   0.13486880064010620117187500000000
1.15756499767303466796875000000000   0.17306946218013763427734375000000
1.16778624057769775390625000000000   0.21298913657665252685546875000000
1.17318511009216308593750000000000   0.27382245659828186035156250000000
1.16769576072692871093750000000000   0.33563071489334106445312500000000
1.15777063369750976562500000000000   0.37499710917472839355468750000000
1.14327764511108398437500000000000   0.41294398903846740722656250000000
1.11304783821105957031250000000000   0.46636760234832763671875000000000
1.08771371841430664062500000000000   0.49831947684288024902343750000000
1.05880630016326904296875000000000   0.52723395824432373046875000000000
1.00935328006744384765625000000000   0.56311702728271484375000000000000
0.95419490337371826171875000000000   0.59001523256301879882812500000000
0.91527873277664184570312500000000   0.60162180662155151367187500000000
0.87527441978454589843750000000000   0.60842531919479370117187500000000
0.81405967473983764648437500000000   0.60984694957733154296875000000000
0.77359426021575927734375000000000   0.60508924722671508789062500000000
0.73361629247665405273437500000000   0.59457778930664062500000000000000
0.69500470161437988281250000000000   0.57963758707046508789062500000000
0.65888583660125732421875000000000   0.56124365329742431640625000000000
0.62511694431304931640625000000000   0.53675967454910278320312500000000
0.59490561485290527343750000000000   0.50931322574615478515625000000000
0.56800729036331176757812500000000   0.47855156660079956054687500000000
0.53553593158721923828125000000000   0.42661890387535095214843750000000
0.51327127218246459960937500000000   0.36998963356018066406250000000000
0.50288105010986328125000000000000   0.32427418231964111328125000000000
0.50019669532775878906250000000000   0.29658141732215881347656250000000
NaN   NaN
0.76377165317535400390625000000000   0.05042365938425064086914062500000
0.80999094247817993164062500000000   0.00051510799676179885864257812500
0.84619015455245971679687500000000   -0.04899352416396141052246093750000
0.87632036209106445312500000000000   -0.10305918008089065551757812500000
0.89973378181457519531250000000000   -0.15951423346996307373046875000000
0.91140490770339965820312500000000   -0.19888356328010559082031250000000
0.92246723175048828125000000000000   -0.25967323780059814453125000000000
0.92638587951660156250000000000000   -0.32112249732017517089843750000000
0.92315202951431274414062500000000   -0.38224327564239501953125000000000
0.91212183237075805664062500000000   -0.44157782196998596191406250000000
0.89379900693893432617187500000000   -0.50090372562408447265625000000000
0.86843550205230712890625000000000   -0.55681198835372924804687500000000
0.83671730756759643554687500000000   -0.60935443639755249023437500000000
0.79916357994079589843750000000000   -0.65873581171035766601562500000000
0.75609892606735229492187500000000   -0.70151484012603759765625000000000
0.70787507295608520507812500000000   -0.73972147703170776367187500000000
0.66243213415145874023437500000000   -0.76714754104614257812500000000000
NaN   NaN
0.98909085988998413085937500000000   -0.28380689024925231933593750000000
1.01842212677001953125000000000000   -0.22937007248401641845703125000000
1.03219830989837646484375000000000   -0.19194930791854858398437500000000
1.04159080982208251953125000000000   -0.15351121127605438232421875000000
1.04615128040313720703125000000000   -0.11270435899496078491210937500000
1.04616236686706542968750000000000   -0.07219129055738449096679687500000
1.03683328628540039062500000000000   -0.01126820035278797149658203125000
1.02451419830322265625000000000000   0.02790703810751438140869140625000
1.00758361816406250000000000000000   0.06543092429637908935546875000000
0.97377550601959228515625000000000   0.11659260094165802001953125000000
0.93136042356491088867187500000000   0.16125737130641937255859375000000
0.89894443750381469726562500000000   0.18638810515403747558593750000000
0.86394286155700683593750000000000   0.20756042003631591796875000000000
0.80681544542312622070312500000000   0.23097072541713714599609375000000
0.76735031604766845703125000000000   0.24024815857410430908203125000000
0.72690790891647338867187500000000   0.24481706321239471435546875000000
0.68647092580795288085937500000000   0.24423812329769134521484375000000
0.64611154794692993164062500000000   0.23903515934944152832031250000000
0.58694726228713989257812500000000   0.22258754074573516845703125000000
0.55015778541564941406250000000000   0.20495350658893585205078125000000
0.51538437604904174804687500000000   0.18375201523303985595703125000000
0.46818965673446655273437500000000   0.14393430948257446289062500000000
0.42890602350234985351562500000000   0.09615167975425720214843750000000
0.39959219098091125488281250000000   0.04237944260239601135253906250000
0.38030683994293212890625000000000   -0.01638314872980117797851562500000
0.37205538153648376464843750000000   -0.07688062638044357299804687500000
0.37476956844329833984375000000000   -0.13862012326717376708984375000000
0.38864132761955261230468750000000   -0.19844049215316772460937500000000
0.41330525279045104980468750000000   -0.25427246093750000000000000000000
0.44802540540695190429687500000000   -0.30525505542755126953125000000000
0.49119746685028076171875000000000   -0.34903413057327270507812500000000
0.52399528026580810546875000000000   -0.37338250875473022460937500000000
0.55958008766174316406250000000000   -0.39361754059791564941406250000000
0.61696624755859375000000000000000   -0.41566994786262512207031250000000
0.65657776594161987304687500000000   -0.42421537637710571289062500000000
0.69736641645431518554687500000000   -0.42816230654716491699218750000000
0.73855412006378173828125000000000   -0.42681488394737243652343750000000
0.79869413375854492187500000000000   -0.41604357957839965820312500000000
0.85646826028823852539062500000000   -0.39436894655227661132812500000000
0.89198237657546997070312500000000   -0.37381440401077270507812500000000
0.92500203847885131835937500000000   -0.34935012459754943847656250000000
0.96710008382797241210937500000000   -0.30770179629325866699218750000000
0.99813562631607055664062500000000   -0.26368284225463867187500000000000
NaN   NaN
1.44017112255096435546875000000000   -0.45049583911895751953125000000000
1.44547271728515625000000000000000   -0.45289510488510131835937500000000
1.45206201076507568359375000000000   -0.45635014772415161132812500000000
1.46110486984252929687500000000000   -0.46021887660026550292968750000000
1.47161626815795898437500000000000   -0.46545097231864929199218750000000
1.49387037754058837890625000000000   -0.47714290022850036621093750000000
NaN   NaN
1.25725197792053222656250000000000   -0.70757585763931274414062500000000
1.25670909881591796875000000000000   -0.70714050531387329101562500000000
1.25340032577514648437500000000000   -0.71177929639816284179687500000000
1.24864041805267333984375000000000   -0.71627736091613769531250000000000
1.24282121658325195312500000000000   -0.72397089004516601562500000000000
1.23485445976257324218750000000000   -0.73106896877288818359375000000000
1.22634327411651611328125000000000   -0.74233525991439819335937500000000
1.21992135047912597656250000000000   -0.75115740299224853515625000000000
1.21998298168182373046875000000000   -0.75137811899185180664062500000000
NaN   NaN
1.00960505008697509765625000000000   -0.17639532685279846191406250000000
0.98952001333236694335937500000000   -0.11164164543151855468750000000000
0.97910434007644653320312500000000   -0.05114788562059402465820312500000
0.97636234760284423828125000000000   0.01038345135748386383056640625000
0.98066014051437377929687500000000   0.07164368778467178344726562500000
0.99279159307479858398437500000000   0.13190039992332458496093750000000
1.01174473762512207031250000000000   0.19033469259738922119140625000000
1.03774857521057128906250000000000   0.24615515768527984619140625000000
1.07022523880004882812500000000000   0.29819703102111816406250000000000
1.10888028144836425781250000000000   0.34592956304550170898437500000000
1.15306401252746582031250000000000   0.38883841037750244140625000000000
1.20218181610107421875000000000000   0.42630773782730102539062500000000
1.25488829612731933593750000000000   0.45700451731681823730468750000000
1.31058526039123535156250000000000   0.48135045170783996582031250000000
1.36997306346893310546875000000000   0.49855446815490722656250000000000
1.43042063713073730468750000000000   0.50893288850784301757812500000000
1.50523602962493896484375000000000   0.51169842481613159179687500000000
NaN   NaN
1.03892397880554199218750000000000   0.61412656307220458984375000000000
0.97607356309890747070312500000000   0.62207096815109252929687500000000
0.93571126461029052734375000000000   0.62053817510604858398437500000000
0.89593005180358886718750000000000   0.61442512273788452148437500000000
0.83752661943435668945312500000000   0.59667897224426269531250000000000
0.80019843578338623046875000000000   0.57881200313568115234375000000000
0.76564842462539672851562500000000   0.55712956190109252929687500000000
0.71905398368835449218750000000000   0.51559305191040039062500000000000
0.69264411926269531250000000000000   0.48388960957527160644531250000000
0.67066806554794311523437500000000   0.45095157623291015625000000000000
0.64611071348190307617187500000000   0.39421141147613525390625000000000
0.63164812326431274414062500000000   0.33433258533477783203125000000000
0.62806135416030883789062500000000   0.29391419887542724609375000000000
0.62923890352249145507812500000000   0.25314629077911376953125000000000
0.64073252677917480468750000000000   0.19219452142715454101562500000000
0.65398865938186645507812500000000   0.15370430052280426025390625000000
0.67184197902679443359375000000000   0.11725816130638122558593750000000
0.70704281330108642578125000000000   0.06662742048501968383789062500000
0.75052303075790405273437500000000   0.02314331941306591033935546875000
0.78359824419021606445312500000000   -0.00078954920172691345214843750000
0.81930845975875854492187500000000   -0.02085952088236808776855468750000
0.87693083286285400390625000000000   -0.04217232018709182739257812500000
0.93687260150909423828125000000000   -0.05272582545876502990722656250000
0.99865055084228515625000000000000   -0.05207731574773788452148437500000
1.05864644050598144531250000000000   -0.04060215502977371215820312500000
1.11572778224945068359375000000000   -0.01804684847593307495117187500000
1.15127503871917724609375000000000   0.00251868367195129394531250000000
1.18383955955505371093750000000000   0.02718175575137138366699218750000
1.22676324844360351562500000000000   0.07146717607975006103515625000000
1.26059639453887939453125000000000   0.12269525229930877685546875000000
1.28431963920593261718750000000000   0.17905828356742858886718750000000
1.29749476909637451171875000000000   0.23906637728214263916015625000000
1.29955220222473144531250000000000   0.30013304948806762695312500000000
1.29048919677734375000000000000000   0.36072635650634765625000000000000
1.27076494693756103515625000000000   0.41882848739624023437500000000000
1.25153410434722900390625000000000   0.45538815855979919433593750000000
1.22849333286285400390625000000000   0.48889917135238647460937500000000
1.18669807910919189453125000000000   0.53380888700485229492187500000000
1.13741827011108398437500000000000   0.57020658254623413085937500000000
1.08236408233642578125000000000000   0.59733635187149047851562500000000
1.05050909519195556640625000000000   0.60778057575225830078125000000000
1.01120352745056152343750000000000   0.61603850126266479492187500000000
NaN   NaN
0.98556989431381225585937500000000   0.27757981419563293457031250000000
0.97209352254867553710937500000000   0.19165110588073730468750000000000
0.94575649499893188476562500000000   0.11348144710063934326171875000000
0.90781241655349731445312500000000   0.04186149314045906066894531250000
0.88453090190887451171875000000000   0.00752689130604267120361328125000
0.84491342306137084960937500000000   -0.03958133235573768615722656250000
0.78367686271667480468750000000000   -0.09371283650398254394531250000000
0.73234677314758300781250000000000   -0.12778882682323455810546875000000
0.69646865129470825195312500000000   -0.14673948287963867187500000000000
0.63947862386703491210937500000000   -0.16959147155284881591796875000000
0.60019481182098388671875000000000   -0.18110392987728118896484375000000
0.51959270238876342773437500000000   -0.19416867196559906005859375000000
0.43740740418434143066406250000000   -0.19401606917381286621093750000000
0.39692983031272888183593750000000   -0.18877318501472473144531250000000
0.33715397119522094726562500000000   -0.17492058873176574707031250000000
0.25997799634933471679687500000000   -0.14571918547153472900390625000000
0.18963098526000976562500000000000   -0.10462203621864318847656250000000
0.15674827992916107177734375000000   -0.07985641807317733764648437500000
0.11183106154203414916992187500000   -0.03774963319301605224609375000000
0.07181409001350402832031250000000   0.00977555569261312484741210937500
0.04849838837981224060058593750000   0.04354240372776985168457031250000
0.01070220209658145904541015625000   0.11610306799411773681640625000000
-0.00401060841977596282958984375000   0.15507538616657257080078125000000
-0.01779546402394771575927734375000   0.20743148028850555419921875000000
NaN   NaN
0.49689865112304687500000000000000   0.45794200897216796875000000000000
0.53856617212295532226562500000000   0.48185211420059204101562500000000
0.56739884614944458007812500000000   0.50397235155105590820312500000000
0.58320879936218261718750000000000   0.51817715167999267578125000000000
0.61023133993148803710937500000000   0.54764378070831298828125000000000
0.63419878482818603515625000000000   0.58105611801147460937500000000000
0.64440608024597167968750000000000   0.59849256277084350585937500000000
0.65345710515975952148437500000000   0.61693644523620605468750000000000
0.66151154041290283203125000000000   0.63552415370941162109375000000000
0.66824543476104736328125000000000   0.65471035242080688476562500000000
0.67413902282714843750000000000000   0.67427194118499755859375000000000
0.67856472730636596679687500000000   0.69437187910079956054687500000000
0.68173635005950927734375000000000   0.71433764696121215820312500000000
0.68479973077774047851562500000000   0.74770504236221313476562500000000
NaN   NaN
0.45954445004463195800781250000000   0.39157128334045410156250000000000
0.43088069558143615722656250000000   0.35086748003959655761718750000000
0.40672799944877624511718750000000   0.32296603918075561523437500000000
0.36225551366806030273437500000000   0.27960768342018127441406250000000
0.32985284924507141113281250000000   0.25398293137550354003906250000000
0.29571279883384704589843750000000   0.23152534663677215576171875000000
0.24144122004508972167968750000000   0.20265454053878784179687500000000
0.18382197618484497070312500000000   0.18055540323257446289062500000000
0.14440062642097473144531250000000   0.16993533074855804443359375000000
0.10474137216806411743164062500000   0.16266305744647979736328125000000
0.08421422541141510009765625000000   0.15979927778244018554687500000000
0.04300846904516220092773437500000   0.15741857886314392089843750000000
-0.01079263631254434585571289062500   0.15914863348007202148437500000000
NaN   NaN
0.18405944108963012695312500000000   0.06500725448131561279296875000000
0.24404704570770263671875000000000   0.04194040596485137939453125000000
0.30385270714759826660156250000000   0.03067616559565067291259765625000
0.36544680595397949218750000000000   0.03029343858361244201660156250000
0.42619398236274719238281250000000   0.04129821807146072387695312500000
0.48387861251831054687500000000000   0.06330597400665283203125000000000
0.53628826141357421875000000000000   0.09506526589393615722656250000000
0.58212721347808837890625000000000   0.13606944680213928222656250000000
0.60794401168823242187500000000000   0.16789506375789642333984375000000
0.63014942407608032226562500000000   0.20242404937744140625000000000000
0.65471374988555908203125000000000   0.25812393426895141601562500000000
0.66498804092407226562500000000000   0.29744243621826171875000000000000
0.67076671123504638671875000000000   0.33827161788940429687500000000000
0.66991257667541503906250000000000   0.39939987659454345703125000000000
0.65806508064270019531250000000000   0.45960038900375366210937500000000
0.63556444644927978515625000000000   0.51687872409820556640625000000000
0.60326129198074340820312500000000   0.56850004196166992187500000000000
0.57631194591522216796875000000000   0.59983313083648681640625000000000
0.54626166820526123046875000000000   0.62804955244064331054687500000000
0.49516251683235168457031250000000   0.66220051050186157226562500000000
0.43859741091728210449218750000000   0.68753045797348022460937500000000
0.35808593034744262695312500000000   0.70373821258544921875000000000000
0.29619139432907104492187500000000   0.70215654373168945312500000000000
0.23590119183063507080078125000000   0.69016480445861816406250000000000
0.17960812151432037353515625000000   0.66815721988677978515625000000000
0.14439755678176879882812500000000   0.64667302370071411132812500000000
0.11190667748451232910156250000000   0.62174367904663085937500000000000
0.08251366019248962402343750000000   0.59274548292160034179687500000000
0.05710849538445472717285156250000   0.56089329719543457031250000000000
0.02630033716559410095214843750000   0.50781410932540893554687500000000
0.00515469908714294433593750000000   0.44986954331398010253906250000000
-0.00514457188546657562255859375000   0.38683629035949707031250000000000
-0.00504743866622447967529296875000   0.34818664193153381347656250000000
-0.00086964666843414306640625000000   0.30734202265739440917968750000000
0.01474634464830160140991210937500   0.24842533469200134277343750000000
0.04121588170528411865234375000000   0.19329896569252014160156250000000
0.06442125886678695678710937500000   0.15950858592987060546875000000000
0.09111910313367843627929687500000   0.12918247282505035400390625000000
0.13851343095302581787109375000000   0.08950318396091461181640625000000
0.16746546328067779541015625000000   0.07171399891376495361328125000000
0.20412723720073699951171875000000   0.05429972708225250244140625000000
NaN   NaN
0.63451451063156127929687500000000   0.00472996011376380920410156250000
0.70230484008789062500000000000000   -0.00751914829015731811523437500000
0.76003408432006835937500000000000   -0.02585250139236450195312500000000
0.81617116928100585937500000000000   -0.05121336877346038818359375000000
0.86789059638977050781250000000000   -0.08329232782125473022460937500000
0.91654896736145019531250000000000   -0.12135899066925048828125000000000
0.96008092164993286132812500000000   -0.16482777893543243408203125000000
0.99739998579025268554687500000000   -0.21349576115608215332031250000000
1.02935945987701416015625000000000   -0.26663431525230407714843750000000
1.05381917953491210937500000000000   -0.32321810722351074218750000000000
1.07162880897521972656250000000000   -0.38077583909034729003906250000000
1.08264970779418945312500000000000   -0.44234952330589294433593750000000
1.08540415763854980468750000000000   -0.52303069829940795898437500000000
1.07876491546630859375000000000000   -0.58499622344970703125000000000000
1.06468594074249267578125000000000   -0.64395105838775634765625000000000
1.04337954521179199218750000000000   -0.70222640037536621093750000000000
1.00905990600585937500000000000000   -0.76720303297042846679687500000000
NaN   NaN
1.32908105850219726562500000000000   -0.50489896535873413085937500000000
1.37456226348876953125000000000000   -0.46040806174278259277343750000000
1.40911018848419189453125000000000   -0.41096037626266479492187500000000
1.43490719795227050781250000000000   -0.35467353463172912597656250000000
1.44543457031250000000000000000000   -0.31559422612190246582031250000000
1.45167815685272216796875000000000   -0.27519905567169189453125000000000
1.45145118236541748046875000000000   -0.21432071924209594726562500000000
1.44047665596008300781250000000000   -0.15380060672760009765625000000000
1.42688560485839843750000000000000   -0.11462222784757614135742187500000
1.40917897224426269531250000000000   -0.07772973924875259399414062500000
1.37440907955169677734375000000000   -0.02740165591239929199218750000000
1.34630405902862548828125000000000   0.00210002623498439788818359375000
1.31500947475433349609375000000000   0.02822368405759334564208984375000
1.26268267631530761718750000000000   0.05947127938270568847656250000000
1.22466444969177246093750000000000   0.07493098825216293334960937500000
1.18514728546142578125000000000000   0.08576257526874542236328125000000
1.12404608726501464843750000000000   0.09344926476478576660156250000000
1.06200301647186279296875000000000   0.08882601559162139892578125000000
1.00277411937713623046875000000000   0.07355502247810363769531250000000
0.94698756933212280273437500000000   0.04771640896797180175781250000000
0.91304516792297363281250000000000   0.02502316609025001525878906250000
0.88158702850341796875000000000000   -0.00155233591794967651367187500000
0.84195506572723388671875000000000   -0.04766220971941947937011718750000
0.81063598394393920898437500000000   -0.10033520311117172241210937500000
0.79555588960647583007812500000000   -0.13817015290260314941406250000000
0.78516131639480590820312500000000   -0.17823247611522674560546875000000
0.77891916036605834960937500000000   -0.23926173150539398193359375000000
0.78366309404373168945312500000000   -0.30066898465156555175781250000000
0.79318553209304809570312500000000   -0.34002920985221862792968750000000
0.80746471881866455078125000000000   -0.37897560000419616699218750000000
0.83709996938705444335937500000000   -0.43272316455841064453125000000000
0.87597179412841796875000000000000   -0.48000594973564147949218750000000
0.92266643047332763671875000000000   -0.52000629901885986328125000000000
0.97600793838500976562500000000000   -0.55046302080154418945312500000000
1.03367531299591064453125000000000   -0.57052570581436157226562500000000
1.07381951808929443359375000000000   -0.57764762639999389648437500000000
1.11498355865478515625000000000000   -0.58041560649871826171875000000000
1.19676005840301513671875000000000   -0.57108312845230102539062500000000
1.23624181747436523437500000000000   -0.55855077505111694335937500000000
1.29100632667541503906250000000000   -0.53215974569320678710937500000000
1.32844758033752441406250000000000   -0.50554960966110229492187500000000
1.34867477416992187500000000000000   -0.48708903789520263671875000000000
NaN   NaN
1.13015794754028320312500000000000   -0.11325886100530624389648437500000
1.09954345226287841796875000000000   -0.05234989523887634277343750000000
1.07921528816223144531250000000000   0.00506729539483785629272460937500
1.06544935703277587890625000000000   0.06548170000314712524414062500000
1.05962288379669189453125000000000   0.12660227715969085693359375000000
1.06118583679199218750000000000000   0.18792204558849334716796875000000
1.06964838504791259765625000000000   0.24911162257194519042968750000000
1.08584952354431152343750000000000   0.30817699432373046875000000000000
1.10913169384002685546875000000000   0.36566409468650817871093750000000
1.13893675804138183593750000000000   0.41904670000076293945312500000000
1.17507541179656982421875000000000   0.46885162591934204101562500000000
1.21685838699340820312500000000000   0.51369440555572509765625000000000
1.26344275474548339843750000000000   0.55311083793640136718750000000000
1.31487894058227539062500000000000   0.58675080537796020507812500000000
1.36986970901489257812500000000000   0.61402451992034912109375000000000
1.42786705493927001953125000000000   0.63455814123153686523437500000000
1.50037300586700439453125000000000   0.64985811710357666015625000000000
NaN   NaN
1.35411131381988525390625000000000   0.18926984071731567382812500000000
1.34607505798339843750000000000000   0.15757364034652709960937500000000
1.34093391895294189453125000000000   0.12753909826278686523437500000000
1.33853065967559814453125000000000   0.08663643151521682739257812500000
1.34104394912719726562500000000000   0.04631454870104789733886718750000
1.34400582313537597656250000000000   0.02589069306850433349609375000000
1.34811162948608398437500000000000   0.00598965305835008621215820312500
1.36022579669952392578125000000000   -0.03326207399368286132812500000000
1.37693297863006591796875000000000   -0.07073290646076202392578125000000
1.38706064224243164062500000000000   -0.08859302848577499389648437500000
1.39787364006042480468750000000000   -0.10589703917503356933593750000000
1.42256069183349609375000000000000   -0.13806404173374176025390625000000
1.43676102161407470703125000000000   -0.15312460064888000488281250000000
1.46726930141448974609375000000000   -0.18037287890911102294921875000000
1.48375630378723144531250000000000   -0.19251702725887298583984375000000
1.51278436183929443359375000000000   -0.21011048555374145507812500000000
NaN   NaN
1.33678567409515380859375000000000   0.19963721930980682373046875000000
1.32408416271209716796875000000000   0.23171143233776092529296875000000
1.31419372558593750000000000000000   0.26311987638473510742187500000000
1.30501401424407958984375000000000   0.30298632383346557617187500000000
1.29859733581542968750000000000000   0.34391644597053527832031250000000
1.29565358161926269531250000000000   0.38479864597320556640625000000000
1.29611325263977050781250000000000   0.42587292194366455078125000000000
1.29968154430389404296875000000000   0.46622693538665771484375000000000
1.30653238296508789062500000000000   0.50655823945999145507812500000000
1.32336246967315673828125000000000   0.56544387340545654296875000000000
1.33851253986358642578125000000000   0.60351026058197021484375000000000
1.35677933692932128906250000000000   0.64049887657165527343750000000000
1.37751126289367675781250000000000   0.67548930644989013671875000000000
1.40144789218902587890625000000000   0.70909363031387329101562500000000
1.45054888725280761718750000000000   0.76465249061584472656250000000000
NaN   NaN
0.98127526044845581054687500000000   0.54880195856094360351562500000000
0.92599380016326904296875000000000   0.51678711175918579101562500000000
0.89464473724365234375000000000000   0.49133780598640441894531250000000
0.86555010080337524414062500000000   0.46271023154258728027343750000000
0.82957112789154052734375000000000   0.41229984164237976074218750000000
0.80330252647399902343750000000000   0.35731682181358337402343750000000
0.78729367256164550781250000000000   0.29802638292312622070312500000000
0.78292185068130493164062500000000   0.25738400220870971679687500000000
0.78317517042160034179687500000000   0.21630780398845672607421875000000
0.79273974895477294921875000000000   0.15592825412750244140625000000000
0.81334000825881958007812500000000   0.09770248830318450927734375000000
0.84381300210952758789062500000000   0.04462282359600067138671875000000
0.88364714384078979492187500000000   -0.00250982865691184997558593750000
0.93134593963623046875000000000000   -0.04139297455549240112304687500000
0.96645504236221313476562500000000   -0.06169603019952774047851562500000
1.00437378883361816406250000000000   -0.07846000045537948608398437500000
1.06393206119537353515625000000000   -0.09399992227554321289062500000000
1.12457501888275146484375000000000   -0.09879655390977859497070312500000
1.18537712097167968750000000000000   -0.09225463867187500000000000000000
1.22475743293762207031250000000000   -0.08156768977642059326171875000000
1.26303648948669433593750000000000   -0.06629215180873870849609375000000
1.29903841018676757812500000000000   -0.04645858705043792724609375000000
1.33278119564056396484375000000000   -0.02236244641244411468505859375000
1.37673807144165039062500000000000   0.02043817564845085144042968750000
1.40117132663726806640625000000000   0.05310546606779098510742187500000
1.42145478725433349609375000000000   0.08841512352228164672851562500000
1.44367802143096923828125000000000   0.14562337100505828857421875000000
1.45484924316406250000000000000000   0.20523108541965484619140625000000
1.45601928234100341796875000000000   0.26644581556320190429687500000000
1.44990193843841552734375000000000   0.30679267644882202148437500000000
1.43966853618621826171875000000000   0.34648385643959045410156250000000
1.41492938995361328125000000000000   0.40240183472633361816406250000000
1.38002777099609375000000000000000   0.45346832275390625000000000000000
1.33743751049041748046875000000000   0.49698418378829956054687500000000
1.28706848621368408203125000000000   0.53293210268020629882812500000000
1.25007569789886474609375000000000   0.55102324485778808593750000000000
1.21121299266815185546875000000000   0.56466573476791381835937500000000
1.15141510963439941406250000000000   0.57604187726974487304687500000000
1.08991992473602294921875000000000   0.57637810707092285156250000000000
1.02973437309265136718750000000000   0.56540006399154663085937500000000
0.96150165796279907226562500000000   0.53901684284210205078125000000000
NaN   NaN
1.28076171875000000000000000000000   0.69246530532836914062500000000000
1.29286146163940429687500000000000   0.69850349426269531250000000000000
1.31330680847167968750000000000000   0.70714753866195678710937500000000
1.34451425075531005859375000000000   0.71863150596618652343750000000000
1.36328971385955810546875000000000   0.72465401887893676757812500000000
1.38367605209350585937500000000000   0.72991156578063964843750000000000
1.42359328269958496093750000000000   0.73810106515884399414062500000000
1.44376575946807861328125000000000   0.74088579416275024414062500000000
1.46406769752502441406250000000000   0.74277865886688232421875000000000
1.49625360965728759765625000000000   0.74460840225219726562500000000000
NaN   NaN
1.14460885524749755859375000000000   0.56127321720123291015625000000000
1.10425734519958496093750000000000   0.53625357151031494140625000000000
1.07561779022216796875000000000000   0.51342386007308959960937500000000
1.03328907489776611328125000000000   0.46839314699172973632812500000000
1.01024436950683593750000000000000   0.43495362997055053710937500000000
0.99092334508895874023437500000000   0.39848250150680541992187500000000
0.97107166051864624023437500000000   0.34069886803627014160156250000000
0.96372139453887939453125000000000   0.30055686831474304199218750000000
0.96125721931457519531250000000000   0.25948241353034973144531250000000
0.96708470582962036132812500000000   0.19815634191036224365234375000000
0.98373818397521972656250000000000   0.13897895812988281250000000000000
1.00101947784423828125000000000000   0.10169740766286849975585937500000
1.02232599258422851562500000000000   0.06680745631456375122070312500000
1.04766011238098144531250000000000   0.03512368351221084594726562500000
1.07679378986358642578125000000000   0.00623699929565191268920898437500
1.12723803520202636718750000000000   -0.02993771061301231384277343750000
1.18273520469665527343750000000000   -0.05613745748996734619140625000000
1.22200059890747070312500000000000   -0.06770779937505722045898437500000
1.26306307315826416015625000000000   -0.07444491237401962280273437500000
1.32386171817779541015625000000000   -0.07520669698715209960937500000000
1.36449456214904785156250000000000   -0.06951293349266052246093750000000
1.40430212020874023437500000000000   -0.05905953422188758850097656250000
1.46015906333923339843750000000000   -0.03435243293642997741699218750000
1.49412786960601806640625000000000   -0.01265034079551696777343750000000
1.52186048030853271484375000000000   0.00888726301491260528564453125000
NaN   NaN
1.32134342193603515625000000000000   -0.20068292319774627685546875000000
1.25495088100433349609375000000000   -0.25900340080261230468750000000000
1.20255923271179199218750000000000   -0.29280298948287963867187500000000
1.14763104915618896484375000000000   -0.31983900070190429687500000000000
1.06972837448120117187500000000000   -0.34500843286514282226562500000000
0.96899837255477905273437500000000   -0.35845440626144409179687500000000
0.86695539951324462890625000000000   -0.35125666856765747070312500000000
0.78706347942352294921875000000000   -0.33092570304870605468750000000000
0.73027402162551879882812500000000   -0.30708312988281250000000000000000
0.67690783739089965820312500000000   -0.27717885375022888183593750000000
0.61200845241546630859375000000000   -0.22705474495887756347656250000000
0.54351454973220825195312500000000   -0.15151444077491760253906250000000
0.50069051980972290039062500000000   -0.08175849169492721557617187500000
0.46383956074714660644531250000000   0.01339216530323028564453125000000
0.44824355840682983398437500000000   0.09453806281089782714843750000000
0.44761723279953002929687500000000   0.19600513577461242675781250000000
0.46798124909400939941406250000000   0.29647761583328247070312500000000
0.49798271059989929199218750000000   0.37301930785179138183593750000000
0.55258971452713012695312500000000   0.45933467149734497070312500000000
0.62271076440811157226562500000000   0.53260368108749389648437500000000
0.70683717727661132812500000000000   0.59096753597259521484375000000000
0.80018973350524902343750000000000   0.63161164522171020507812500000000
0.86081302165985107421875000000000   0.64630115032196044921875000000000
0.92203503847122192382812500000000   0.65470594167709350585937500000000
1.02219021320343017578125000000000   0.65146410465240478515625000000000
1.12276542186737060546875000000000   0.62655407190322875976562500000000
1.21533405780792236328125000000000   0.58281284570693969726562500000000
1.29721641540527343750000000000000   0.52151036262512207031250000000000
1.36512374877929687500000000000000   0.44528308510780334472656250000000
1.41684341430664062500000000000000   0.35628461837768554687500000000000
1.44949376583099365234375000000000   0.25936207175254821777343750000000
1.46182203292846679687500000000000   0.15741086006164550781250000000000
1.45389413833618164062500000000000   0.05602366849780082702636718750000
1.42594480514526367187500000000000   -0.04186752438545227050781250000000
1.37868797779083251953125000000000   -0.13279080390930175781250000000000
1.34349501132965087890625000000000   -0.18058317899703979492187500000000
1.30330491065979003906250000000000   -0.22404329478740692138671875000000
NaN   NaN
1.46305179595947265625000000000000   -0.50413614511489868164062500000000
1.46364605426788330078125000000000   -0.50435459613800048828125000000000
1.46595025062561035156250000000000   -0.50768113136291503906250000000000
1.46957910060882568359375000000000   -0.51460033655166625976562500000000
1.47411537170410156250000000000000   -0.52090632915496826171875000000000
1.48091375827789306640625000000000   -0.53119719028472900390625000000000
1.48931467533111572265625000000000   -0.54255378246307373046875000000000
1.49550199508666992187500000000000   -0.54997193813323974609375000000000
1.49536323547363281250000000000000   -0.55031001567840576171875000000000
NaN   NaN
1.06019353866577148437500000000000   -0.28347387909889221191406250000000
0.99433535337448120117187500000000   -0.23635983467102050781250000000000
0.92318814992904663085937500000000   -0.16234306991100311279296875000000
0.88770878314971923828125000000000   -0.11170394718647003173828125000000
0.86790603399276733398437500000000   -0.07587014138698577880859375000000
0.83766692876815795898437500000000   0.00017503555864095687866210937500
0.81711745262145996093750000000000   0.10040308535099029541015625000000
0.81506776809692382812500000000000   0.18249519169330596923828125000000
0.81921684741973876953125000000000   0.22269222140312194824218750000000
0.83145737648010253906250000000000   0.28298115730285644531250000000000
0.85954272747039794921875000000000   0.36008274555206298828125000000000
0.89881956577301025390625000000000   0.43189117312431335449218750000000
0.92296189069747924804687500000000   0.46529936790466308593750000000000
0.96327972412109375000000000000000   0.51090013980865478515625000000000
1.02546107769012451171875000000000   0.56434154510498046875000000000000
1.07751405239105224609375000000000   0.59800624847412109375000000000000
1.11417639255523681640625000000000   0.61606973409652709960937500000000
1.17133891582489013671875000000000   0.63835799694061279296875000000000
1.21080684661865234375000000000000   0.64856368303298950195312500000000
1.27177107334136962890625000000000   0.65884613990783691406250000000000
1.31223797798156738281250000000000   0.66125988960266113281250000000000
1.39428830146789550781250000000000   0.65627342462539672851562500000000
1.48624122142791748046875000000000   0.63409250974655151367187500000000
NaN   NaN
1.15315544605255126953125000000000   0.55649572610855102539062500000000
1.08435308933258056640625000000000   0.53304749727249145507812500000000
1.04722332954406738281250000000000   0.51288497447967529296875000000000
1.01377737522125244140625000000000   0.48915442824363708496093750000000
0.98368334770202636718750000000000   0.46179646253585815429687500000000
0.95690137147903442382812500000000   0.43097090721130371093750000000000
0.93399584293365478515625000000000   0.39657586812973022460937500000000
0.91534143686294555664062500000000   0.35994383692741394042968750000000
0.90146368741989135742187500000000   0.32133829593658447265625000000000
0.89204216003417968750000000000000   0.28162863850593566894531250000000
0.88797754049301147460937500000000   0.24056273698806762695312500000000
0.88879173994064331054687500000000   0.19975033402442932128906250000000
0.89474362134933471679687500000000   0.15883786976337432861328125000000
0.90539515018463134765625000000000   0.11921054869890213012695312500000
0.92080473899841308593750000000000   0.08168910443782806396484375000000
0.94050019979476928710937500000000   0.04566464573144912719726562500000
0.96441990137100219726562500000000   0.01267747674137353897094726562500
0.99229013919830322265625000000000   -0.01746848039329051971435546875000
1.02346014976501464843750000000000   -0.04350491613149642944335937500000
1.05808269977569580078125000000000   -0.06679790467023849487304687500000
1.09471654891967773437500000000000   -0.08474720269441604614257812500000
1.13339102268218994140625000000000   -0.09827047586441040039062500000000
1.17396700382232666015625000000000   -0.10679616779088973999023437500000
1.21432042121887207031250000000000   -0.10987685620784759521484375000000
1.25538909435272216796875000000000   -0.10898271203041076660156250000000
1.29599142074584960937500000000000   -0.10280524194240570068359375000000
1.33536851406097412109375000000000   -0.09159021079540252685546875000000
1.37336909770965576171875000000000   -0.07578209042549133300781250000000
1.40836787223815917968750000000000   -0.05560649931430816650390625000000
1.44144797325134277343750000000000   -0.03093168511986732482910156250000
1.47101569175720214843750000000000   -0.00278738327324390411376953125000
1.50445806980133056640625000000000   0.03908069431781768798828125000000
NaN   NaN
1.14462530612945556640625000000000   -0.28988623619079589843750000000000
1.07625639438629150390625000000000   -0.34209513664245605468750000000000
0.98512440919876098632812500000000   -0.38815757632255554199218750000000
0.88609910011291503906250000000000   -0.41555804014205932617187500000000
0.78417450189590454101562500000000   -0.42209389805793762207031250000000
0.68251723051071166992187500000000   -0.40794691443443298339843750000000
0.58576869964599609375000000000000   -0.37432581186294555664062500000000
0.49890547990798950195312500000000   -0.32215735316276550292968750000000
0.42344069480895996093750000000000   -0.25313022732734680175781250000000
0.36275586485862731933593750000000   -0.17035576701164245605468750000000
0.32072958350181579589843750000000   -0.07781391590833663940429687500000
0.29793059825897216796875000000000   0.02213102206587791442871093750000
0.29532679915428161621093750000000   0.12517100572586059570312500000000
0.31348493695259094238281250000000   0.22541098296642303466796875000000
0.35159680247306823730468750000000   0.32069671154022216796875000000000
0.39549580216407775878906250000000   0.39008682966232299804687500000000
0.46507436037063598632812500000000   0.46489995718002319335937500000000
0.54859542846679687500000000000000   0.52413499355316162109375000000000
0.64228802919387817382812500000000   0.56629008054733276367187500000000
0.74144196510314941406250000000000   0.58772009611129760742187500000000
0.84457635879516601562500000000000   0.58980906009674072265625000000000
0.88584989309310913085937500000000   0.58521813154220581054687500000000
0.94581842422485351562500000000000   0.57109886407852172851562500000000
1.03959035873413085937500000000000   0.53326880931854248046875000000000
1.12470412254333496093750000000000   0.47596144676208496093750000000000
1.18351280689239501953125000000000   0.41925901174545288085937500000000
1.24285173416137695312500000000000   0.33602848649024963378906250000000
1.28435039520263671875000000000000   0.24243213236331939697265625000000
1.30637502670288085937500000000000   0.14171694219112396240234375000000
1.30768728256225585937500000000000   0.04017730802297592163085937500000
1.28836131095886230468750000000000   -0.06028887629508972167968750000000
1.25846254825592041015625000000000   -0.13669055700302124023437500000000
1.20437335968017578125000000000000   -0.22352336347103118896484375000000
1.16506695747375488281250000000000   -0.26934963464736938476562500000000
1.12286162376403808593750000000000   -0.30859008431434631347656250000000
NaN   NaN
0.71486324071884155273437500000000   -0.18611483275890350341796875000000
0.66828709840774536132812500000000   -0.17559389770030975341796875000000
0.61174249649047851562500000000000   -0.17184166610240936279296875000000
0.55147480964660644531250000000000   -0.17813444137573242187500000000000
0.49236598610877990722656250000000   -0.19569551944732666015625000000000
0.45496007800102233886718750000000   -0.21309053897857666015625000000000
0.40394440293312072753906250000000   -0.24702453613281250000000000000000
0.35987150669097900390625000000000   -0.28996315598487854003906250000000
0.32422390580177307128906250000000   -0.33982017636299133300781250000000
0.30567339062690734863281250000000   -0.37605482339859008789062500000000
0.29825407266616821289062500000000   -0.39560696482658386230468750000000
0.28282132744789123535156250000000   -0.45549038052558898925781250000000
0.27873679995536804199218750000000   -0.49613934755325317382812500000000
0.28168034553527832031250000000000   -0.55784606933593750000000000000000
0.29591488838195800781250000000000   -0.61715161800384521484375000000000
0.31120359897613525390625000000000   -0.65503984689712524414062500000000
0.34283319115638732910156250000000   -0.70726901292800903320312500000000
0.36903098225593566894531250000000   -0.73893743753433227539062500000000
0.39261886477470397949218750000000   -0.76232504844665527343750000000000
NaN   NaN
0.23180867731571197509765625000000   -0.64637660980224609375000000000000
0.16785705089569091796875000000000   -0.58645999431610107421875000000000
0.10686753690242767333984375000000   -0.50383681058883666992187500000000
0.07150833308696746826171875000000   -0.43071079254150390625000000000000
0.04820942878723144531250000000000   -0.35207295417785644531250000000000
0.03767402097582817077636718750000   -0.27060946822166442871093750000000
0.04022705554962158203125000000000   -0.18884591758251190185546875000000
0.06166061758995056152343750000000   -0.08857774734497070312500000000000
0.09319359809160232543945312500000   -0.01241323538124561309814453125000
0.13651043176651000976562500000000   0.05730669945478439331054687500000
0.20529158413410186767578125000000   0.13293567299842834472656250000000
0.27040705084800720214843750000000   0.18272107839584350585937500000000
0.34287038445472717285156250000000   0.22082927823066711425781250000000
0.42035159468650817871093750000000   0.24696865677833557128906250000000
0.50164973735809326171875000000000   0.26066771149635314941406250000000
0.58444702625274658203125000000000   0.26082709431648254394531250000000
0.68533039093017578125000000000000   0.24243347346782684326171875000000
0.76136475801467895507812500000000   0.21432068943977355957031250000000
0.84870553016662597656250000000000   0.16151127219200134277343750000000
0.91064345836639404296875000000000   0.10779117792844772338867187500000
0.96232891082763671875000000000000   0.04464455693960189819335937500000
1.00326168537139892578125000000000   -0.02622991800308227539062500000000
1.03271830081939697265625000000000   -0.10303770750761032104492187500000
1.05168652534484863281250000000000   -0.20262090861797332763671875000000
1.05196344852447509765625000000000   -0.28548729419708251953125000000000
1.03897368907928466796875000000000   -0.36656108498573303222656250000000
1.01353025436401367187500000000000   -0.44462078809738159179687500000000
0.97585052251815795898437500000000   -0.51616007089614868164062500000000
0.92652064561843872070312500000000   -0.58219146728515625000000000000000
0.86742740869522094726562500000000   -0.64004421234130859375000000000000
0.80059212446212768554687500000000   -0.68663954734802246093750000000000
0.72696810960769653320312500000000   -0.72182309627532958984375000000000
0.66876190900802612304687500000000   -0.73984330892562866210937500000000
0.61542612314224243164062500000000   -0.75052696466445922851562500000000
NaN   NaN
1.00061047077178955078125000000000   -0.70424985885620117187500000000000
1.03308510780334472656250000000000   -0.69868099689483642578125000000000
1.08105182647705078125000000000000   -0.68469595909118652343750000000000
1.11926972866058349609375000000000   -0.66646367311477661132812500000000
1.17102384567260742187500000000000   -0.63429886102676391601562500000000
1.21596229076385498046875000000000   -0.59198528528213500976562500000000
1.24083113670349121093750000000000   -0.55970114469528198242187500000000
1.26178109645843505859375000000000   -0.52500486373901367187500000000000
1.28476047515869140625000000000000   -0.46860870718955993652343750000000
1.29385483264923095703125000000000   -0.42830395698547363281250000000000
1.29896497726440429687500000000000   -0.38791111111640930175781250000000
1.29647123813629150390625000000000   -0.32699733972549438476562500000000
1.28272306919097900390625000000000   -0.26626127958297729492187500000000
1.25867712497711181640625000000000   -0.21017666161060333251953125000000
1.22487664222717285156250000000000   -0.15911510586738586425781250000000
1.18210852146148681640625000000000   -0.11491256952285766601562500000000
1.13244688510894775390625000000000   -0.07953575998544692993164062500000
1.09561896324157714843750000000000   -0.06057427823543548583984375000000
1.05674684047698974609375000000000   -0.04651305451989173889160156250000
0.99678152799606323242187500000000   -0.03531641513109207153320312500000
0.93573594093322753906250000000000   -0.03455336019396781921386718750000
0.87496215105056762695312500000000   -0.04510438442230224609375000000000
0.83611518144607543945312500000000   -0.05815829336643218994140625000000
0.79970520734786987304687500000000   -0.07521390169858932495117187500000
0.74891591072082519531250000000000   -0.11051727086305618286132812500000
0.70554733276367187500000000000000   -0.15372492372989654541015625000000
0.68161791563034057617187500000000   -0.18658235669136047363281250000000
0.66107690334320068359375000000000   -0.22215136885643005371093750000000
0.63921546936035156250000000000000   -0.27965605258941650390625000000000
0.62754464149475097656250000000000   -0.34005513787269592285156250000000
0.62595641613006591796875000000000   -0.38099870085716247558593750000000
0.62944710254669189453125000000000   -0.42184796929359436035156250000000
0.64405375719070434570312500000000   -0.48154142498970031738281250000000
0.65955352783203125000000000000000   -0.51871597766876220703125000000000
0.67953783273696899414062500000000   -0.55487447977066040039062500000000
0.70398163795471191406250000000000   -0.58816301822662353515625000000000
0.73187577724456787109375000000000   -0.61753255128860473632812500000000
0.78030145168304443359375000000000   -0.65593159198760986328125000000000
0.81600654125213623046875000000000   -0.67569971084594726562500000000000
0.85378903150558471679687500000000   -0.69126486778259277343750000000000
0.91273939609527587890625000000000   -0.70494455099105834960937500000000
0.93314421176910400390625000000000   -0.70797467231750488281250000000000
0.97219258546829223632812500000000   -0.70774990320205688476562500000000
1.02658987045288085937500000000000   -0.70249307155609130859375000000000
NaN   NaN
1.00618302822113037109375000000000   -0.35544651746749877929687500000000
1.00659251213073730468750000000000   -0.28670319914817810058593750000000
1.01098239421844482421875000000000   -0.24611544609069824218750000000000
1.02332091331481933593750000000000   -0.18567536771297454833984375000000
1.03581166267395019531250000000000   -0.14736548066139221191406250000000
1.05993056297302246093750000000000   -0.09084253013134002685546875000000
1.07988929748535156250000000000000   -0.05544568598270416259765625000000
1.11530113220214843750000000000000   -0.00509910378605127334594726562500
1.14261507987976074218750000000000   0.02638220414519309997558593750000
1.17182028293609619140625000000000   0.05507518351078033447265625000000
1.21968853473663330078125000000000   0.09319593757390975952148437500000
1.27063143253326416015625000000000   0.12508440017700195312500000000000
1.30934393405914306640625000000000   0.14371506869792938232421875000000
1.36503529548645019531250000000000   0.16437511146068572998046875000000
1.40656507015228271484375000000000   0.17515045404434204101562500000000
1.44700932502746582031250000000000   0.18202753365039825439453125000000
1.49973225593566894531250000000000   0.18604882061481475830078125000000
NaN   NaN
1.34347116947174072265625000000000   -0.23584398627281188964843750000000
1.33407402038574218750000000000000   -0.26774662733078002929687500000000
1.32740485668182373046875000000000   -0.29782736301422119140625000000000
1.32458877563476562500000000000000   -0.31655293703079223632812500000000
1.32270908355712890625000000000000   -0.35759699344635009765625000000000
1.32379996776580810546875000000000   -0.37905156612396240234375000000000
1.32979011535644531250000000000000   -0.41944897174835205078125000000000
1.34029030799865722656250000000000   -0.45914226770401000976562500000000
1.34754347801208496093750000000000   -0.47854819893836975097656250000000
1.36497473716735839843750000000000   -0.51473051309585571289062500000000
1.37581300735473632812500000000000   -0.53328317403793334960937500000000
1.39915966987609863281250000000000   -0.56618827581405639648437500000000
1.41293978691101074218750000000000   -0.58165818452835083007812500000000
1.42686975002288818359375000000000   -0.59547626972198486328125000000000
1.45836591720581054687500000000000   -0.62268787622451782226562500000000
1.47524809837341308593750000000000   -0.63451808691024780273437500000000
1.50269913673400878906250000000000   -0.65011680126190185546875000000000
NaN   NaN
0.99122947454452514648437500000000   -0.69526892900466918945312500000000
0.94087117910385131835937500000000   -0.69740217924118041992187500000000
0.88273286819458007812500000000000   -0.69357919692993164062500000000000
0.78410840034484863281250000000000   -0.67065018415451049804687500000000
0.69114506244659423828125000000000   -0.62834405899047851562500000000000
0.60789185762405395507812500000000   -0.56875950098037719726562500000000
0.53880810737609863281250000000000   -0.49324306845664978027343750000000
0.48571464419364929199218750000000   -0.40608027577400207519531250000000
0.45165857672691345214843750000000   -0.30987235903739929199218750000000
0.43772113323211669921875000000000   -0.20884880423545837402343750000000
0.43884667754173278808593750000000   -0.14739277958869934082031250000000
0.44733664393424987792968750000000   -0.08662618696689605712890625000000
0.47079572081565856933593750000000   -0.00789846200495958328247070312500
0.51664435863494873046875000000000   0.08374296128749847412109375000000
0.58002662658691406250000000000000   0.16434866189956665039062500000000
0.65777397155761718750000000000000   0.23049102723598480224609375000000
0.74756854772567749023437500000000   0.27969369292259216308593750000000
0.84463280439376831054687500000000   0.31013843417167663574218750000000
0.94620084762573242187500000000000   0.32044571638107299804687500000000
1.04807686805725097656250000000000   0.30945724248886108398437500000000
1.14502990245819091796875000000000   0.27877178788185119628906250000000
1.23477327823638916015625000000000   0.22865900397300720214843750000000
1.29824960231781005859375000000000   0.17605292797088623046875000000000
1.35248982906341552734375000000000   0.11418638378381729125976562500000
1.40466070175170898437500000000000   0.02694462239742279052734375000000
1.43800556659698486328125000000000   -0.06962346285581588745117187500000
1.45221149921417236328125000000000   -0.17049606144428253173828125000000
1.44581663608551025390625000000000   -0.27331843972206115722656250000000
1.41858255863189697265625000000000   -0.37231835722923278808593750000000
1.37226617336273193359375000000000   -0.46302127838134765625000000000000
1.32269191741943359375000000000000   -0.52809584140777587890625000000000
1.24682497978210449218750000000000   -0.59680968523025512695312500000000
1.17751145362854003906250000000000   -0.63983964920043945312500000000000
1.08267450332641601562500000000000   -0.67596048116683959960937500000000
1.02344977855682373046875000000000   -0.68931150436401367187500000000000
0.96475279331207275390625000000000   -0.69449740648269653320312500000000
NaN   NaN
1.28270447254180908203125000000000   -0.30893659591674804687500000000000
1.31866455078125000000000000000000   -0.25666964054107666015625000000000
1.34326624870300292968750000000000   -0.20164267718791961669921875000000
1.35747480392456054687500000000000   -0.14187642931938171386718750000000
1.36104381084442138671875000000000   -0.08048576861619949340820312500000
1.35698151588439941406250000000000   -0.03946481645107269287109375000000
1.34176635742187500000000000000000   0.02001146599650382995605468750000
1.31609714031219482421875000000000   0.07563407719135284423828125000000
1.28074467182159423828125000000000   0.12526497244834899902343750000000
1.23707151412963867187500000000000   0.16745689511299133300781250000000
1.18592607975006103515625000000000   0.20177103579044342041015625000000
1.12888300418853759765625000000000   0.22652669250965118408203125000000
1.06884384155273437500000000000000   0.24051585793495178222656250000000
1.00729525089263916015625000000000   0.24312679469585418701171875000000
0.94686210155487060546875000000000   0.23444893956184387207031250000000
0.88894462585449218750000000000000   0.21497133374214172363281250000000
0.83481490612030029296875000000000   0.18510578572750091552734375000000
0.80265182256698608398437500000000   0.16038617491722106933593750000000
0.77368342876434326171875000000000   0.13189189136028289794921875000000
0.73692220449447631835937500000000   0.08280351012945175170898437500000
0.71781289577484130859375000000000   0.04766481369733810424804687500000
0.70297574996948242187500000000000   0.00885389745235443115234375000000
0.69296336174011230468750000000000   -0.03083919361233711242675781250000
0.68770760297775268554687500000000   -0.07158274948596954345703125000000
0.68896079063415527343750000000000   -0.13305142521858215332031250000000
0.69597572088241577148437500000000   -0.17326834797859191894531250000000
0.70768123865127563476562500000000   -0.21299561858177185058593750000000
0.72418481111526489257812500000000   -0.25025731325149536132812500000000
0.74501860141754150390625000000000   -0.28527119755744934082031250000000
0.78397160768508911132812500000000   -0.33235979080200195312500000000000
0.82992571592330932617187500000000   -0.37163496017456054687500000000000
0.86428147554397583007812500000000   -0.39307346940040588378906250000000
0.90197706222534179687500000000000   -0.41019189357757568359375000000000
0.96116429567337036132812500000000   -0.42817759513854980468750000000000
1.00150525569915771484375000000000   -0.43348592519760131835937500000000
1.04203975200653076171875000000000   -0.43376109004020690917968750000000
1.08268070220947265625000000000000   -0.42897018790245056152343750000000
1.12263309955596923828125000000000   -0.42008602619171142578125000000000
1.17989122867584228515625000000000   -0.39706605672836303710937500000000
1.21534550189971923828125000000000   -0.37669104337692260742187500000000
1.24772596359252929687500000000000   -0.35209295153617858886718750000000
1.29774224758148193359375000000000   -0.29851225018501281738281250000000
NaN   NaN
0.83865565061569213867187500000000   -0.26935437321662902832031250000000
0.75094002485275268554687500000000   -0.25601199269294738769531250000000
0.65411442518234252929687500000000   -0.22247564792633056640625000000000
0.56682765483856201171875000000000   -0.17057426273822784423828125000000
0.49126490950584411621093750000000   -0.10141482949256896972656250000000
0.43056327104568481445312500000000   -0.01876074634492397308349609375000
0.38822421431541442871093750000000   0.07405872642993927001953125000000
0.36539480090141296386718750000000   0.17414602637290954589843750000000
0.36165243387222290039062500000000   0.25607538223266601562500000000000
0.37580627202987670898437500000000   0.35821411013603210449218750000000
0.41067752242088317871093750000000   0.45393192768096923828125000000000
0.46389546990394592285156250000000   0.54160255193710327148437500000000
0.51793658733367919921875000000000   0.60170108079910278320312500000000
0.58166676759719848632812500000000   0.65350139141082763671875000000000
0.67133933305740356445312500000000   0.70240938663482666015625000000000
0.76900589466094970703125000000000   0.73220604658126831054687500000000
0.87181156873703002929687500000000   0.74150866270065307617187500000000
0.97462356090545654296875000000000   0.73064124584197998046875000000000
1.03282809257507324218750000000000   0.71523183584213256835937500000000
1.07074987888336181640625000000000   0.69961118698120117187500000000000
1.15966820716857910156250000000000   0.64949131011962890625000000000000
1.23757338523864746093750000000000   0.58234077692031860351562500000000
1.29929995536804199218750000000000   0.50163114070892333984375000000000
1.34389173984527587890625000000000   0.40933024883270263671875000000000
1.36975598335266113281250000000000   0.31036686897277832031250000000000
1.37488126754760742187500000000000   0.20751868188381195068359375000000
1.35885584354400634765625000000000   0.10675681382417678833007812500000
1.32342720031738281250000000000000   0.01101145427674055099487304687500
1.26954948902130126953125000000000   -0.07573395967483520507812500000000
1.19856774806976318359375000000000   -0.15008679032325744628906250000000
1.11408281326293945312500000000000   -0.20881389081478118896484375000000
1.02074038982391357421875000000000   -0.24953541159629821777343750000000
0.92024588584899902343750000000000   -0.27043843269348144531250000000000
0.84461408853530883789062500000000   -0.27263292670249938964843750000000
0.80250269174575805664062500000000   -0.26879373192787170410156250000000
NaN   NaN
0.77461832761764526367187500000000   -0.03401148319244384765625000000000
0.76154184341430664062500000000000   0.02910195663571357727050781250000
0.73850119113922119140625000000000   0.08525837212800979614257812500000
0.71771878004074096679687500000000   0.12049430608749389648437500000000
0.69244277477264404296875000000000   0.15287595987319946289062500000000
0.64817810058593750000000000000000   0.19471374154090881347656250000000
0.61465084552764892578125000000000   0.21786151826381683349609375000000
0.57862854003906250000000000000000   0.23708315193653106689453125000000
0.52050089836120605468750000000000   0.25675538182258605957031250000000
0.45892342925071716308593750000000   0.26636430621147155761718750000000
0.39833563566207885742187500000000   0.26432356238365173339843750000000
0.33881354331970214843750000000000   0.25263220071792602539062500000000
0.28099715709686279296875000000000   0.22808837890625000000000000000000
0.22980885207653045654296875000000   0.19445273280143737792968750000000
0.18535533547401428222656250000000   0.15217477083206176757812500000000
0.14907354116439819335937500000000   0.10234260559082031250000000000000
0.12258616089820861816406250000000   0.04673882201313972473144531250000
0.11078462004661560058593750000000   0.00771573232486844062805175781250
0.10413742065429687500000000000000   -0.03251099213957786560058593750000
0.10328978300094604492187500000000   -0.09380854666233062744140625000000
0.10886695981025695800781250000000   -0.13437442481517791748046875000000
0.11905641108751296997070312500000   -0.17421570420265197753906250000000
0.14365655183792114257812500000000   -0.23094639182090759277343750000000
0.16546802222728729248046875000000   -0.26582261919975280761718750000000
0.19111195206642150878906250000000   -0.29776316881179809570312500000000
0.23633287847042083740234375000000   -0.33926403522491455078125000000000
0.27055406570434570312500000000000   -0.36159902811050415039062500000000
0.30744332075119018554687500000000   -0.38006302714347839355468750000000
0.36597675085067749023437500000000   -0.39885842800140380859375000000000
0.42715483903884887695312500000000   -0.40669968724250793457031250000000
0.48854011297225952148437500000000   -0.40356999635696411132812500000000
0.54806280136108398437500000000000   -0.38932639360427856445312500000000
0.60417902469635009765625000000000   -0.36416551470756530761718750000000
0.63837808370590209960937500000000   -0.34225124120712280273437500000000
0.66990953683853149414062500000000   -0.31616997718811035156250000000000
0.71090859174728393554687500000000   -0.27023625373840332031250000000000
0.74288022518157958984375000000000   -0.21804228425025939941406250000000
0.75873047113418579101562500000000   -0.18034701049327850341796875000000
0.77002543210983276367187500000000   -0.14081922173500061035156250000000
0.77770054340362548828125000000000   -0.07968413829803466796875000000000
0.77214902639389038085937500000000   -0.00610779831185936927795410156250
NaN   NaN
0.28296756744384765625000000000000   -0.01918606832623481750488281250000
0.23325836658477783203125000000000   -0.01783866435289382934570312500000
0.19736790657043457031250000000000   -0.01428230479359626770019531250000
0.15711309015750885009765625000000   -0.00687592662870883941650390625000
0.13771730661392211914062500000000   -0.00199182331562042236328125000000
0.09872577339410781860351562500000   0.01031118072569370269775390625000
0.06078182905912399291992187500000   0.02556965313851833343505859375000
0.02375191636383533477783203125000   0.04378060251474380493164062500000
-0.00599894346669316291809082031250   0.06154068559408187866210937500000
NaN   NaN
0.49091890454292297363281250000000   -0.22474047541618347167968750000000
0.55030614137649536132812500000000   -0.25148656964302062988281250000000
0.58965814113616943359375000000000   -0.26224240660667419433593750000000
0.62984436750411987304687500000000   -0.26836860179901123046875000000000
0.69097071886062622070312500000000   -0.26828548312187194824218750000000
0.77065098285675048828125000000000   -0.25083053112030029296875000000000
0.82657617330551147460937500000000   -0.22561839222908020019531250000000
0.87755483388900756835937500000000   -0.19071422517299652099609375000000
0.92060208320617675781250000000000   -0.14743788540363311767578125000000
0.94468402862548828125000000000000   -0.11428706347942352294921875000000
0.96434098482131958007812500000000   -0.07841869443655014038085937500000
0.97917789220809936523437500000000   -0.04024190083146095275878906250000
0.98996955156326293945312500000000   -0.00130124390125274658203125000000
0.99661743640899658203125000000000   0.05992804095149040222167968750000
0.99504417181015014648437500000000   0.10058651864528656005859375000000
0.98866927623748779296875000000000   0.14150448143482208251953125000000
0.96988481283187866210937500000000   0.19975517690181732177734375000000
0.94067299365997314453125000000000   0.25378537178039550781250000000000
0.90227675437927246093750000000000   0.30175909399986267089843750000000
0.85567170381546020507812500000000   0.34175312519073486328125000000000
0.82102209329605102539062500000000   0.36322578787803649902343750000000
0.78437286615371704101562500000000   0.38084352016448974609375000000000
0.72596496343612670898437500000000   0.39782932400703430175781250000000
0.66495007276535034179687500000000   0.40437728166580200195312500000000
0.62383145093917846679687500000000   0.40177029371261596679687500000000
0.58407402038574218750000000000000   0.39500656723976135253906250000000
0.52576154470443725585937500000000   0.37585997581481933593750000000000
0.47166016697883605957031250000000   0.34662157297134399414062500000000
0.42398166656494140625000000000000   0.30807679891586303710937500000000
0.38406255841255187988281250000000   0.25995522737503051757812500000000
0.35390388965606689453125000000000   0.20661701261997222900390625000000
0.33385160565376281738281250000000   0.14849482476711273193359375000000
0.32479646801948547363281250000000   0.08768951147794723510742187500000
0.32516494393348693847656250000000   0.04667779430747032165527343750000
0.33012714982032775878906250000000   0.00621762825176119804382324218750
0.34707725048065185546875000000000   -0.05301433056592941284179687500000
0.37427514791488647460937500000000   -0.10819082707166671752929687500000
0.39782735705375671386718750000000   -0.14163291454315185546875000000000
0.42538100481033325195312500000000   -0.17247948050498962402343750000000
0.47211399674415588378906250000000   -0.21054667234420776367187500000000
0.51863354444503784179687500000000   -0.23715014755725860595703125000000
NaN   NaN
